Simple DRAM and Virtual Memory Abstractions to Enable Highly Efficient Memory Systems

In most modern systems, the memory subsystem is managed and accessed at multiple different granularities at various resources. We observe that such multi-granularity management results in significant inefficiency in the memory subsystem. Specifically, we observe that 1) page-granularity virtual memory unnecessarily triggers large memory operations, and 2) existing cache-line granularity memory interface is inefficient for performing bulk data operations and operations that exhibit poor spatial locality. To address these problems, we present a series of techniques in this thesis. First, we propose page overlays, a framework augments the existing virtual memory framework with the ability to track a new version of a subset of cache lines within each virtual page. We show that this extension is powerful by demonstrating its benefits on a number of applications. Second, we show that DRAM can be used to perform more complex operations than just store data. We propose RowClone, a mechanism to perform bulk data copy and initialization completely inside DRAM, and Buddy RAM, a mechanism to perform bulk bitwise operations using DRAM. Both these techniques achieve an order-of-magnitude improvement in the efficiency of the respective operations. Third, we propose Gather-Scatter DRAM, a technique that exploits DRAM organization to effectively gather/scatter values with a power-of-2 strided access patterns. For these access patterns, GS-DRAM achieves near-ideal bandwidth and cache utilization, without increasing the latency of fetching data from memory. Finally, we propose the Dirty-Block Index, a new way of tracking dirty blocks. In addition to improving the efficiency of bulk data coherence, DBI has several applications including high-performance memory scheduling, efficient cache lookup bypassing, and enabling heterogeneous ECC.

==> texmf/tex/latex/vibertine/fxb.inc <==
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE096}{150}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb22}{greaterequal}{101}
\DeclareTextGlyphX{fxb}{U}{fxb03}{kappa}{186}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb01}{scircumflex}{93}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE093}{147}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE095}{149}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE094}{148}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb20}{sixperemspace}{6}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb00}{D}{68}
\DeclareTextGlyphX{fxb}{U}{fxb00}{E}{69}
\DeclareTextGlyphX{fxb}{U}{fxb00}{F}{70}
\DeclareTextGlyphX{fxb}{U}{fxb00}{G}{71}
\DeclareTextGlyphX{fxb}{U}{fxb00}{A}{65}
\DeclareTextGlyphX{fxb}{U}{fxb00}{B}{66}
\DeclareTextGlyphX{fxb}{U}{fxb00}{C}{67}
\DeclareTextGlyphX{fxb}{U}{fxb00}{L}{76}
\DeclareTextGlyphX{fxb}{U}{fxb00}{M}{77}
\DeclareTextGlyphX{fxb}{U}{fxb00}{N}{78}
\DeclareTextGlyphX{fxb}{U}{fxb00}{O}{79}
\DeclareTextGlyphX{fxb}{U}{fxb00}{H}{72}
\DeclareTextGlyphX{fxb}{U}{fxb00}{I}{73}
\DeclareTextGlyphX{fxb}{U}{fxb00}{J}{74}
\DeclareTextGlyphX{fxb}{U}{fxb00}{K}{75}
\DeclareTextGlyphX{fxb}{U}{fxb00}{U}{85}
\DeclareTextGlyphX{fxb}{U}{fxb00}{T}{84}
\DeclareTextGlyphX{fxb}{U}{fxb00}{W}{87}
\DeclareTextGlyphX{fxb}{U}{fxb00}{V}{86}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Q}{81}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE06C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb00}{P}{80}
\DeclareTextGlyphX{fxb}{U}{fxb20}{hyphentwo}{16}
\DeclareTextGlyphX{fxb}{U}{fxb00}{S}{83}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE06E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb00}{R}{82}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE06F}{111}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE06B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Y}{89}
\DeclareTextGlyphX{fxb}{U}{fxb00}{X}{88}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Z}{90}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{l.inferior}{83}
\DeclareTextGlyphX{fxb}{U}{fxb00}{f}{102}
\DeclareTextGlyphX{fxb}{U}{fxb00}{g}{103}
\DeclareTextGlyphX{fxb}{U}{fxb00}{d}{100}
\DeclareTextGlyphX{fxb}{U}{fxb00}{e}{101}
\DeclareTextGlyphX{fxb}{U}{fxb00}{b}{98}
\DeclareTextGlyphX{fxb}{U}{fxb00}{c}{99}
\DeclareTextGlyphX{fxb}{U}{fxb00}{a}{97}
\DeclareTextGlyphX{fxb}{U}{fxb00}{n}{110}
\DeclareTextGlyphX{fxb}{U}{fxb00}{o}{111}
\DeclareTextGlyphX{fxb}{U}{fxb00}{l}{108}
\DeclareTextGlyphX{fxb}{U}{fxb00}{m}{109}
\DeclareTextGlyphX{fxb}{U}{fxb00}{j}{106}
\DeclareTextGlyphX{fxb}{U}{fxb00}{k}{107}
\DeclareTextGlyphX{fxb}{U}{fxb00}{h}{104}
\DeclareTextGlyphX{fxb}{U}{fxb00}{i}{105}
\DeclareTextGlyphX{fxb}{U}{fxb00}{w}{119}
\DeclareTextGlyphX{fxb}{U}{fxb00}{v}{118}
\DeclareTextGlyphX{fxb}{U}{fxb00}{u}{117}
\DeclareTextGlyphX{fxb}{U}{fxb00}{t}{116}
\DeclareTextGlyphX{fxb}{U}{fxb00}{s}{115}
\DeclareTextGlyphX{fxb}{U}{fxb00}{r}{114}
\DeclareTextGlyphX{fxb}{U}{fxb00}{q}{113}
\DeclareTextGlyphX{fxb}{U}{fxb00}{p}{112}
\DeclareTextGlyphX{fxb}{U}{fxb00}{z}{122}
\DeclareTextGlyphX{fxb}{U}{fxb00}{y}{121}
\DeclareTextGlyphX{fxb}{U}{fxb00}{x}{120}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb21}{estimated}{46}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE04F}{79}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{z.sc}{106}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27B0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27B2}{178}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb01}{tcedilla}{99}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE035}{53}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE037}{55}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE030}{48}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE02F}{47}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE02B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE02A}{42}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE040}{64}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE041}{65}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE042}{66}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni27DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE038}{56}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE03F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb25}{openbullet}{230}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE00C}{12}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE00D}{13}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE00A}{10}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE00B}{11}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE007}{7}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE008}{8}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE005}{5}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE006}{6}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE009}{9}
\DeclareTextGlyphX{fxb}{U}{fxb01}{longs}{127}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE00E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb00}{sterling}{163}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE01C}{28}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{V.alt}{234}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE01E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Iogonek}{46}
\DeclareTextGlyphX{fxb}{U}{fxb00}{space}{32}
\DeclareTextGlyphX{fxb}{U}{fxb21}{fiveeighths}{93}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{atilde.sc}{115}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE002}{2}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE001}{1}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE004}{4}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE003}{3}
\DeclareTextGlyphX{fxb}{U}{fxb20}{hyphendot}{39}
\DeclareTextGlyphX{fxb}{U}{fxb00}{eight}{56}
\DeclareTextGlyphX{fxb}{U}{fxb02}{hhook.superior}{177}
\DeclareTextGlyphX{fxb}{U}{fxb20}{six.superior}{118}
\DeclareTextGlyphX{fxb}{U}{fxb20}{quotedblrev}{31}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2760}{96}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni275E}{94}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni275D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni275F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni275A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni275C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni275B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb01}{zdotaccent}{124}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2769}{105}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2765}{101}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2766}{102}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2767}{103}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2768}{104}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2761}{97}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2762}{98}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2763}{99}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2764}{100}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{longs_t}{5}
\DeclareTextGlyphX{fxb}{U}{fxb00}{brokenbar}{166}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{longs_s}{69}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Alphatonos}{134}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni274F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni274E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni274D}{77}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{longs_l}{67}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni274C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni274B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni274A}{74}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{longs_h}{71}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{longs_i}{62}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2758}{88}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2759}{89}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2756}{86}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2757}{87}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2754}{84}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2755}{85}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2752}{82}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2753}{83}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2750}{80}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2751}{81}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2780}{128}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2782}{130}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2781}{129}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni277C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni277B}{123}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni277E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni277D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni277F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni278A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Eta}{151}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni278B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2783}{131}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2784}{132}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2785}{133}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2786}{134}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Eth}{208}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2787}{135}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2788}{136}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2789}{137}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2771}{113}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2770}{112}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni276D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni276C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni276B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni276A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni276F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni276E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni277A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2774}{116}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2775}{117}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2772}{114}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2773}{115}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2778}{120}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2779}{121}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2776}{118}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2777}{119}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni271A}{26}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni271B}{27}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni271C}{28}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{c.superior}{194}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Ibreve}{44}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni271D}{29}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni271E}{30}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni271F}{31}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2722}{34}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2721}{33}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2724}{36}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2723}{35}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2720}{32}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2729}{41}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2726}{38}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2725}{37}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2728}{40}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2727}{39}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni270A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni270B}{11}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni270E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni270F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni270C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni270D}{13}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2713}{19}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2712}{18}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2711}{17}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2710}{16}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ae.sc}{118}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2719}{25}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2718}{24}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2717}{23}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2716}{22}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2715}{21}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Ebreve}{20}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2714}{20}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni273A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni273B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni273C}{60}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni273D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni273E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni273F}{63}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2740}{64}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2742}{66}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2741}{65}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2744}{68}
\DeclareTextGlyphX{fxb}{U}{fxb01}{hcircumflex}{37}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2743}{67}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2746}{70}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2745}{69}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2748}{72}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2747}{71}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2749}{73}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni272C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni272D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni272A}{42}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni272B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni272E}{46}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni272F}{47}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2731}{49}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2730}{48}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2735}{53}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2734}{52}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2733}{51}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2732}{50}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Searrow}{216}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2739}{57}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2738}{56}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2737}{55}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2736}{54}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb00}{zero}{48}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb21}{eightroman}{119}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uniE0B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb00}{questiondown}{191}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{guilsinglleft.sc}{184}
\DeclareTextGlyphX{fxb}{U}{fxb20}{quotesinglbase}{26}
\DeclareTextGlyphX{fxb}{U}{fxb00}{dieresis}{168}
\DeclareTextGlyphX{fxb}{U}{fxb03}{zeta}{182}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Eng}{74}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni279F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni279D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni279E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2799}{153}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2798}{152}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2795}{149}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2794}{148}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2797}{151}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2796}{150}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni279A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni279C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni279B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni278C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni278D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni278E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni278F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Zeta}{150}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2790}{144}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2791}{145}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2792}{146}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2793}{147}
\DeclareTextGlyphX{fxb}{U}{fxb01}{amacron}{1}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{j.inferior}{81}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb02}{tilde}{220}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb00}{bracketright}{93}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Cdotaccent}{10}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Omega}{169}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EA2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EA1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EA4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EA3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb20}{figurespace}{7}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EA0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EA9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EA6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EA5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EA8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EA7}{167}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Scircumflex}{92}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EAC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EAD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EAA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EAB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EAE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EAF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EB1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EB0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EB5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EB4}{180}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EB3}{179}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EB2}{178}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EB9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EB8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EB7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EB6}{182}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{q.inferior}{88}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EBA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EBB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EBC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EBD}{189}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EBE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EBF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb00}{acircumflex}{226}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EC0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EC2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EC1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EC4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{germandbls.scalt}{145}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EC3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EC6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EC5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EC8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EC7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EC9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{guillemotright.sc}{183}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ECF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ECE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Tcedilla}{98}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ECD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ECC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ECB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ECA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{a.sc}{81}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ED8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ED9}{217}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ED6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ED7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ED4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ED5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{m.sc}{93}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ED2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ED3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ED0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1ED1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EE0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EDE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26B2}{178}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EDD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EDF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EDA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EDC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26B0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EDB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EE9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{eng.sc}{164}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EE5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EE6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EE7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EE8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EE1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EE2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EE3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni26BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EE4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EF1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EF0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EEC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EEB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EEA}{234}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{n.inferior}{85}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EEF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EEE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EFA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EF4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EF5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EF8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EF9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EF6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EF7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb02}{l.superior}{225}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EFC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EFB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EFE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EFD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1EFF}{255}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{seven.fitted}{23}
\DeclareTextGlyphX{fxb}{U}{fxb02}{Rsmallinverted.superior}{182}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Lambda}{155}
\DeclareTextGlyphX{fxb}{U}{fxb00}{nine}{57}
\DeclareTextGlyphX{fxb}{U}{fxb00}{oacute}{243}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2701}{1}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2702}{2}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2700}{0}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2709}{9}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2707}{7}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2708}{8}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2705}{5}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2706}{6}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2703}{3}
\DeclareTextGlyphX{fxb}{U}{fxb27}{uni2704}{4}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{Euro.fitted}{26}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Uacute}{218}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{longs_longs_i}{68}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ydieresis.sc}{143}
\DeclareTextGlyphX{fxb}{U}{fxb20}{second}{51}
\DeclareTextGlyphX{fxb}{U}{fxb20}{enquad}{0}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Utilde}{104}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{tcedilla.sc}{171}
\DeclareTextGlyphX{fxb}{U}{fxb20}{six.inferior}{134}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Gcommaaccent}{34}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F0E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F0F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F0C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F0D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb00}{asterisk}{42}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F0A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F0B}{11}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F06}{6}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F05}{5}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F04}{4}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F03}{3}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F09}{9}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F08}{8}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F07}{7}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F02}{2}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F01}{1}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F00}{0}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni265B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni265A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni265D}{93}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{scedilla.sc}{169}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni265C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E00}{0}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni265F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E01}{1}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni265E}{94}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E02}{2}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E03}{3}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E04}{4}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E05}{5}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E06}{6}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E07}{7}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E08}{8}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E09}{9}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2661}{97}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2660}{96}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2662}{98}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2663}{99}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2664}{100}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Omegatonos}{143}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2665}{101}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E0A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2666}{102}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2667}{103}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{otilde.sc}{133}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E0C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2668}{104}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E0B}{11}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2669}{105}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E0E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E0D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E0F}{15}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{j.sc}{90}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni264C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni264B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni264A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni264F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni264E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni264D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2650}{80}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2653}{83}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2654}{84}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2651}{81}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2652}{82}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2657}{87}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2658}{88}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2655}{85}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2656}{86}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2659}{89}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E22}{34}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni263D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E23}{35}
\DeclareTextGlyphX{fxb}{U}{fxb21}{threeroman}{114}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni263C}{60}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E24}{36}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni263F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E25}{37}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni263E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E20}{32}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni263B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E21}{33}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni263A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E26}{38}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E27}{39}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E28}{40}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E29}{41}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E2C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2644}{68}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E2B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2645}{69}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E2E}{46}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2646}{70}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E2D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2647}{71}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2641}{65}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E2A}{42}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2643}{67}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2648}{72}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E2F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2649}{73}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E13}{19}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni262E}{46}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E14}{20}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni262D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E11}{17}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni262C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E12}{18}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni262B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni262A}{42}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ocircumflex.sc}{132}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E10}{16}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E19}{25}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E17}{23}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E18}{24}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E15}{21}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E16}{22}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni262F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E1D}{29}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2635}{53}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E1C}{28}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2636}{54}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E1B}{27}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2633}{51}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E1A}{26}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2634}{52}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2631}{49}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2632}{50}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2630}{48}
\DeclareTextGlyphX{fxb}{U}{fxb20}{quotedblleft}{28}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Rfraktur}{28}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2639}{57}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E1F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2637}{55}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E1E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2638}{56}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E49}{73}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni261E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E48}{72}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni261F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E41}{65}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E40}{64}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E43}{67}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E42}{66}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E45}{69}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni261A}{26}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E44}{68}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni261B}{27}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E47}{71}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni261C}{28}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E46}{70}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni261D}{29}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2627}{39}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2626}{38}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2629}{41}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2628}{40}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E50}{80}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E4A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E4B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2621}{33}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E4C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2620}{32}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E4D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2623}{35}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E4E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2622}{34}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E4F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2625}{37}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2624}{36}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni260F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E39}{57}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E38}{56}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni260D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E37}{55}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni260E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E32}{50}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E31}{49}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E30}{48}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E36}{54}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni260B}{11}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E35}{53}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni260C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E34}{52}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E33}{51}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni260A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2618}{24}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2617}{23}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2616}{22}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2615}{21}
\DeclareTextGlyphX{fxb}{U}{fxb01}{lslash}{66}
\DeclareTextGlyphX{fxb}{U}{fxb01}{racute}{85}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2619}{25}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E3A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2610}{16}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E3B}{59}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{hyphen.cap}{186}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E3E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2614}{20}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E3F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2613}{19}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E3C}{60}
\DeclareTextGlyphX{fxb}{U}{fxb03}{acutecomb}{1}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2612}{18}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E3D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2611}{17}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E6A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E67}{103}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E66}{102}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E69}{105}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E68}{104}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E63}{99}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E62}{98}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E65}{101}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Imacron}{42}
\DeclareTextGlyphX{fxb}{U}{fxb22}{infinity}{30}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E64}{100}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2609}{9}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E70}{112}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2608}{8}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E71}{113}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E72}{114}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2605}{5}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2604}{4}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2607}{7}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2606}{6}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E6F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2601}{1}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2600}{0}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2603}{3}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2602}{2}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E6B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E6C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E6D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E6E}{110}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{parenright.sc}{175}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E59}{89}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E58}{88}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E57}{87}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E56}{86}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E55}{85}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E54}{84}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E53}{83}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E52}{82}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{eth.sc}{128}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E51}{81}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E60}{96}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E61}{97}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E5E}{94}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E5F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E5C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E5D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E5A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E5B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E8F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E8E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E8D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E90}{144}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E94}{148}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E93}{147}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E92}{146}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E91}{145}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E86}{134}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E87}{135}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E88}{136}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E89}{137}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E8B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E8C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E8A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E7D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E7C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E7F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E7E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uhorn}{176}
\DeclareTextGlyphX{fxb}{U}{fxb01}{rcaron}{89}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E73}{115}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E74}{116}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E75}{117}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E76}{118}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E77}{119}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E78}{120}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E79}{121}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E7A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E7B}{123}
\DeclareTextGlyphX{fxb}{U}{fxb03}{iotadieresistonos}{144}
\DeclareTextGlyphX{fxb}{U}{fxb20}{five.superior}{117}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E9F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E99}{153}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ampersand.sc}{189}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E95}{149}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E96}{150}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E97}{151}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E98}{152}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E9A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E9B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E9C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{uni1E9D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni269E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni269F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Ecaron}{26}
\DeclareTextGlyphX{fxb}{U}{fxb22}{partialdiff}{2}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Ubreve}{108}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni269B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni269A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni269D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni269C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2696}{150}
\DeclareTextGlyphX{fxb}{U}{fxb01}{ubreve}{109}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2695}{149}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2698}{152}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2697}{151}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2699}{153}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2690}{144}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2691}{145}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2692}{146}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2693}{147}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2694}{148}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni268D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni268E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni268F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni268C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni268B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni268A}{138}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ampersand.alt}{80}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2689}{137}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2688}{136}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2687}{135}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2686}{134}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2685}{133}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2684}{132}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2682}{130}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2683}{131}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2680}{128}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2681}{129}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni267E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni267F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni267C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni267D}{125}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{d.inferior}{75}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni267B}{123}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni267A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2678}{120}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2677}{119}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2679}{121}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2674}{116}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2673}{115}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2676}{118}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2675}{117}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2670}{112}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2671}{113}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Uring}{110}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni2672}{114}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Amacron}{0}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni266F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni266C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni266D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb26}{uni266E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb01}{lcommaaccent}{60}
\DeclareTextGlyphX{fxb}{U}{fxb03}{theta}{184}
\DeclareTextGlyphX{fxb}{U}{fxb21}{threefifths}{87}
\DeclareTextGlyphX{fxb}{U}{fxb25}{H18533}{207}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Idieresis}{207}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB0A}{10}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB0C}{12}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB0B}{11}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB07}{7}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB09}{9}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB08}{8}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB13}{19}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB14}{20}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB11}{17}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB12}{18}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB10}{16}
\DeclareTextGlyphX{fxb}{U}{fxb03}{dotbelowcomb}{35}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB0F}{15}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB0D}{13}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB0E}{14}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB1D}{29}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB1C}{28}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB1B}{27}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB1A}{26}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB19}{25}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB18}{24}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB17}{23}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB16}{22}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB15}{21}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB22}{34}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB23}{35}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB24}{36}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB25}{37}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB20}{32}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB21}{33}
\DeclareTextGlyphX{fxb}{U}{fxb20}{perthousand}{48}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB1E}{30}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB1F}{31}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB2C}{44}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB2B}{43}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB2E}{46}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB2D}{45}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB2A}{42}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB27}{39}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB26}{38}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB29}{41}
\DeclareTextGlyphX{fxb}{U}{fxb00}{threequarters}{190}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB28}{40}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb00}{AE}{198}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25B0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{t.sc}{100}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB7D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB7C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB7F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB7E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{Adieresis.alt}{44}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB7B}{123}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB7A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB73}{115}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB74}{116}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB75}{117}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB76}{118}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB77}{119}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB78}{120}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB79}{121}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB70}{112}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB71}{113}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB72}{114}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB8F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB8E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb02}{afii64937}{189}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB8D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb00}{onequarter}{188}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB8C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB8B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB8A}{138}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB86}{134}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB87}{135}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB84}{132}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB85}{133}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni25FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Thorn}{222}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB88}{136}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB89}{137}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB82}{130}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB83}{131}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB80}{128}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB81}{129}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB9F}{159}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB9E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Mu}{156}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB9B}{155}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB9A}{154}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB9D}{157}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB9C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Sigma}{163}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB99}{153}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB95}{149}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ohungarumlaut.sc}{165}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB96}{150}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB97}{151}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB98}{152}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB91}{145}
\DeclareTextGlyphX{fxb}{U}{fxb01}{OE}{82}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB92}{146}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB93}{147}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB94}{148}
\DeclareTextGlyphX{fxb}{U}{fxb03}{iotatonos}{175}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB90}{144}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Nu}{157}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB37}{55}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB38}{56}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB39}{57}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB3A}{58}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB3B}{59}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB3C}{60}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB3D}{61}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB3E}{62}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB3F}{63}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB2F}{47}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB30}{48}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB32}{50}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB31}{49}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB34}{52}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB33}{51}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB36}{54}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB35}{53}
\DeclareTextGlyphX{fxb}{U}{fxb01}{IJ}{50}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB48}{72}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB49}{73}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB4B}{75}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB4C}{76}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB4A}{74}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB4F}{79}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB4D}{77}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB4E}{78}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB43}{67}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB42}{66}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB41}{65}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB40}{64}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB47}{71}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB46}{70}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB45}{69}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB44}{68}
\DeclareTextGlyphX{fxb}{U}{fxb01}{ncaron}{72}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB59}{89}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB5E}{94}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB5F}{95}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB5A}{90}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB5B}{91}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB5C}{92}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB5D}{93}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB50}{80}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB56}{86}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB55}{85}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB58}{88}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ecaron.sc}{158}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB57}{87}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB52}{82}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB51}{81}
\DeclareTextGlyphX{fxb}{U}{fxb02}{afii57929}{188}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB54}{84}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB53}{83}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB6A}{106}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB6F}{111}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB6D}{109}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB6E}{110}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB6B}{107}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB6C}{108}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB61}{97}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB60}{96}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB69}{105}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB68}{104}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB67}{103}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB66}{102}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB65}{101}
\DeclareTextGlyphX{fxb}{U}{fxb20}{x.inferior}{147}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB64}{100}
\DeclareTextGlyphX{fxb}{U}{fxb20}{exclam_question}{73}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB63}{99}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFB62}{98}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBA2}{162}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBA1}{161}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBA4}{164}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBA3}{163}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBA0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Ncaron}{71}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2500}{0}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBBA}{186}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBBB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2502}{2}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBBC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2501}{1}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBBD}{189}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2504}{4}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBBE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2503}{3}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBB6}{182}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2506}{6}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBB7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2505}{5}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBB8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2508}{8}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBB9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2507}{7}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2509}{9}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{one.oldstyle}{33}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBC0}{192}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBC2}{194}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBC1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb03}{gamma}{179}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBC4}{196}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBC3}{195}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBC6}{198}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBC5}{197}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBBF}{191}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBAC}{172}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBAD}{173}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBAA}{170}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBAB}{171}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBA7}{167}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBA8}{168}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBA5}{165}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBA6}{166}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBA9}{169}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBB1}{177}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBB0}{176}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBB5}{181}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBB4}{180}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBB3}{179}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBB2}{178}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBAF}{175}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBAE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb00}{percent}{37}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2527}{39}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2528}{40}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2529}{41}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2523}{35}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2524}{36}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2525}{37}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2526}{38}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2520}{32}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2521}{33}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2522}{34}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni251F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni251C}{28}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni251B}{27}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni251E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni251D}{29}
\DeclareTextGlyphX{fxb}{U}{fxb26}{musicalnote}{106}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni251A}{26}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{R.alt}{236}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2518}{24}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2519}{25}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2516}{22}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2517}{23}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2514}{20}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2515}{21}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2512}{18}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2513}{19}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Pi}{160}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2510}{16}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2511}{17}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Zdotaccent}{123}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni250F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni250E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni250D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni250C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni250B}{11}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni250A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb00}{hyphen}{45}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2549}{73}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2541}{65}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2542}{66}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2543}{67}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2544}{68}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2545}{69}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2546}{70}
\DeclareTextGlyphX{fxb}{U}{fxb25}{lozenge}{202}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2547}{71}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2548}{72}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2540}{64}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni253A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni253C}{60}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni253B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni253E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni253D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni253F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2538}{56}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2539}{57}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2532}{50}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2533}{51}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2530}{48}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2531}{49}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2536}{54}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2537}{55}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2534}{52}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2535}{53}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni252B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni252A}{42}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni252F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni252E}{46}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni252D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni252C}{44}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni255F}{95}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni255D}{93}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni255E}{94}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni255B}{91}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni255C}{92}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2561}{97}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2562}{98}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2560}{96}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2569}{105}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2568}{104}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2567}{103}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2566}{102}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2565}{101}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2564}{100}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2563}{99}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni256B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni256A}{106}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{egrave.sc}{120}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni254E}{78}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni254F}{79}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni254A}{74}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni254B}{75}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni254C}{76}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni254D}{77}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2550}{80}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2551}{81}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2557}{87}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2556}{86}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2559}{89}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2558}{88}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2553}{83}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2552}{82}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2555}{85}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2554}{84}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni255A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Sevenroman}{102}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni257F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni257D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni257E}{126}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{u.superior}{212}
\DeclareTextGlyphX{fxb}{U}{fxb02}{gammalatin.superior}{224}
\DeclareTextGlyphX{fxb}{U}{fxb20}{guilsinglleft}{57}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2580}{128}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2583}{131}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2584}{132}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2581}{129}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2582}{130}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2588}{136}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{Ygrave}{242}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2587}{135}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2586}{134}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2585}{133}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2589}{137}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{b.sc}{82}
\DeclareTextGlyphX{fxb}{U}{fxb03}{upsilontonos}{205}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni258D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni258C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni258B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni258A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni256C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni256D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni256E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni256F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2570}{112}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2571}{113}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2572}{114}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2573}{115}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2575}{117}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2574}{116}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2577}{119}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb00}{degree}{176}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2576}{118}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2579}{121}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2578}{120}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb21}{oneeighth}{91}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni257A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni257C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni257B}{123}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBE0}{224}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBE7}{231}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBE8}{232}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBE5}{229}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBE6}{230}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBE3}{227}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBE4}{228}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBE1}{225}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBE2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni259F}{159}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBD9}{217}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBD8}{216}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBDF}{223}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBDE}{222}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBDD}{221}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBDC}{220}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBDB}{219}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBDA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2593}{147}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2592}{146}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2595}{149}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2594}{148}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2591}{145}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2590}{144}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBD4}{212}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBD5}{213}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBD6}{214}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBD7}{215}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBD0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni258F}{143}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBD1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni258E}{142}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBD2}{210}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBD3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni259B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni259C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni259D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni259E}{158}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBC8}{200}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBC7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Xi}{158}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBC9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni259A}{154}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBCD}{205}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBCC}{204}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBCF}{207}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBCE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2596}{150}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2597}{151}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBCB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2598}{152}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBCA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb25}{uni2599}{153}
\DeclareTextGlyphX{fxb}{U}{fxb03}{epsilontonos}{173}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBFA}{250}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBFE}{254}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBFD}{253}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBFC}{252}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBFB}{251}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBFF}{255}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBF0}{240}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBF1}{241}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBF2}{242}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBF3}{243}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBF4}{244}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBF5}{245}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBF6}{246}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBF7}{247}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBF8}{248}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBF9}{249}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBE9}{233}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBEB}{235}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBEA}{234}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBED}{237}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBEC}{236}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBEF}{239}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{uniFBEE}{238}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE14C}{76}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE148}{72}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE156}{86}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE15F}{95}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE168}{104}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE169}{105}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE166}{102}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE167}{103}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE164}{100}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE165}{101}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE162}{98}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE163}{99}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Dcroat}{16}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Beta}{146}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE16C}{108}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE16B}{107}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE16E}{110}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE16D}{109}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE16F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Acircumflex}{194}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE16A}{106}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE173}{115}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE174}{116}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE175}{117}
\DeclareTextGlyphX{fxb}{U}{fxb01}{gcommaaccent}{35}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE176}{118}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE177}{119}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE178}{120}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE179}{121}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE170}{112}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE171}{113}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE172}{114}
\DeclareTextGlyphX{fxb}{U}{fxb20}{trianglebullet}{35}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE17F}{127}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE17E}{126}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE17D}{125}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE17C}{124}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE17B}{123}
\DeclareTextGlyphX{fxb}{U}{fxb01}{ohorn}{161}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE17A}{122}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE186}{134}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE187}{135}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE184}{132}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE185}{133}
\DeclareTextGlyphX{fxb}{U}{fxb00}{yen}{165}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE188}{136}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE189}{137}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE182}{130}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE183}{131}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE180}{128}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE181}{129}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE18A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE18B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE18C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE18D}{141}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{gbreve.sc}{159}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE18E}{142}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE18F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE192}{146}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE191}{145}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE194}{148}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE193}{147}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE190}{144}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE199}{153}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE196}{150}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE195}{149}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE198}{152}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE197}{151}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE19C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE19D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE19A}{154}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE19B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE19E}{158}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE19F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24B0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24B2}{178}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb00}{colon}{58}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{scaron.sc}{170}
\DeclareTextGlyphX{fxb}{U}{fxb21}{twelveroman}{123}
\DeclareTextGlyphX{fxb}{U}{fxb00}{at}{64}
\DeclareTextGlyphX{fxb}{U}{fxb00}{ae}{230}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Zacute}{121}
\DeclareTextGlyphX{fxb}{U}{fxb03}{nu}{189}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb01}{oe}{83}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxb21}{arrowupdn}{149}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Cacute}{6}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb20}{dong}{171}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb21}{twofifths}{86}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb03}{pi}{192}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb21}{tenroman}{121}
\DeclareTextGlyphX{fxb}{U}{fxb01}{gcircumflex}{29}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Edieresis}{203}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE101}{1}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE102}{2}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE103}{3}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb03}{mu}{188}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni24DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE10F}{15}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE10E}{14}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{zero.oldstyle}{32}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE10D}{13}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE114}{20}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE113}{19}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE112}{18}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE111}{17}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE110}{16}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE108}{8}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE109}{9}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE106}{6}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE107}{7}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE104}{4}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE105}{5}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE10B}{11}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE10C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb00}{underscore}{95}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE10A}{10}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE123}{35}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE122}{34}
\DeclareTextGlyphX{fxb}{U}{fxb02}{s.superior}{226}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE125}{37}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE124}{36}
\DeclareTextGlyphX{fxb}{U}{fxb03}{omega}{201}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Ohorn}{160}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{d.sc}{84}
\DeclareTextGlyphX{fxb}{U}{fxb02}{Rsmallcap}{128}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE115}{21}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE116}{22}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE117}{23}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE12F}{47}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE132}{50}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE131}{49}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE130}{48}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE136}{54}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE135}{53}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE134}{52}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE133}{51}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE128}{40}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE129}{41}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE126}{38}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE127}{39}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE12A}{42}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE12D}{45}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE12E}{46}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE12B}{43}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE12C}{44}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE141}{65}
\DeclareTextGlyphX{fxb}{U}{fxb01}{ij}{51}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE140}{64}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE143}{67}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE142}{66}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE145}{69}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE144}{68}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE147}{71}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE146}{70}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE137}{55}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE138}{56}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE139}{57}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE13A}{58}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE13B}{59}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE13C}{60}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE13D}{61}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE13E}{62}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE13F}{63}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb00}{greater}{62}
\DeclareTextGlyphX{fxb}{U}{fxb03}{xi}{190}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{wgrave}{129}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{nine.fitted}{25}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Fiveroman}{100}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{z.inferior}{97}
\DeclareTextGlyphX{fxb}{U}{fxb20}{one.inferior}{129}
\DeclareTextGlyphX{fxb}{U}{fxb01}{aringacute}{251}
\DeclareTextGlyphX{fxb}{U}{fxb20}{parenright.inferior}{142}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2420}{32}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2421}{33}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2422}{34}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2423}{35}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2424}{36}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2425}{37}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2426}{38}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2427}{39}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2428}{40}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2429}{41}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Gamma}{147}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Ycircumflex}{118}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni241B}{27}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni241A}{26}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni241D}{29}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni241C}{28}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni241F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni241E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2411}{17}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2412}{18}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2410}{16}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2415}{21}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2416}{22}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2413}{19}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Uogonek}{114}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2414}{20}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2419}{25}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2417}{23}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2418}{24}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni240A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni240E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni240D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb20}{plus.superior}{122}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni240C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni240B}{11}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Ccircumflex}{8}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni240F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2402}{2}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2403}{3}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2404}{4}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2405}{5}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2400}{0}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2401}{1}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2406}{6}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2407}{7}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2408}{8}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2409}{9}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{braceright.sc}{179}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2462}{98}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2463}{99}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2460}{96}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2461}{97}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni245E}{94}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni245F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni245C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni245D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni246C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni246B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni246A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2467}{103}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2466}{102}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2465}{101}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2464}{100}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2469}{105}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2468}{104}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2450}{80}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{zero.slash}{56}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2451}{81}
\DeclareTextGlyphX{fxb}{U}{fxb03}{delta}{180}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2452}{82}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni244B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni244C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni244D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni244E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni244F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni245B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni245A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2454}{84}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2453}{83}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Oslash}{216}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2456}{86}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2455}{85}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2458}{88}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2457}{87}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2459}{89}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Jcircumflex}{52}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2440}{64}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2441}{65}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni243E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni243F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni243C}{60}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni243D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni243A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni243B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni244A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2449}{73}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2448}{72}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2447}{71}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2446}{70}
\DeclareTextGlyphX{fxb}{U}{fxb02}{j.superior}{178}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2445}{69}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2444}{68}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2443}{67}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2442}{66}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2430}{48}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni242D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni242E}{46}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni242F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni242A}{42}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni242B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni242C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2439}{57}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2436}{54}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2435}{53}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2438}{56}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2437}{55}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2432}{50}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2431}{49}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2434}{52}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Twelveroman}{107}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2433}{51}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{Wgrave}{128}
\DeclareTextGlyphX{fxb}{U}{fxb20}{quotedblbase}{30}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1B0}{176}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1B2}{178}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni248F}{143}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{k.inferior}{82}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2490}{144}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2492}{146}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2491}{145}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2494}{148}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2493}{147}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2496}{150}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2495}{149}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2497}{151}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2498}{152}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2499}{153}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni249A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni249B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni249C}{156}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni249D}{157}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni249E}{158}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni249F}{159}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni247F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni247E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2485}{133}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2484}{132}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2483}{131}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2482}{130}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2481}{129}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2480}{128}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2488}{136}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2489}{137}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2486}{134}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2487}{135}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni248D}{141}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{oe.sc}{135}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni248E}{142}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni248B}{139}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni248C}{140}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni248A}{138}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni246E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni246D}{109}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni246F}{111}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2472}{114}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2471}{113}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2474}{116}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2473}{115}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2470}{112}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2479}{121}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Ydieresis}{120}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2475}{117}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2476}{118}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2477}{119}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{Wdieresis}{132}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni2478}{120}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni247A}{122}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni247B}{123}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni247C}{124}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb24}{uni247D}{125}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{uniE1C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Udieresis}{220}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb03}{lambda}{187}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{k.superior}{202}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{oslash.sc}{136}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb02}{hungarumlaut}{221}
\DeclareTextGlyphX{fxb}{U}{fxb02}{r.superior}{179}
\DeclareTextGlyphX{fxb}{U}{fxb01}{cdotaccent}{11}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Odieresis}{214}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uogonek}{115}
\DeclareTextGlyphX{fxb}{U}{fxb20}{bullet}{34}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{two.oldstyle}{34}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{yacute.sc}{141}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23B2}{178}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb03}{phi1}{213}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb00}{comma}{44}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23B0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{five.fitted}{21}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb02}{Rsmallinverted}{129}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{four.fitted}{20}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57717}{241}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57718}{242}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57716}{240}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb02}{Scommaaccent}{24}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{W.alt}{233}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{w.sc}{103}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni23CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb22}{lessequal}{100}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0185}{133}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0186}{134}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0183}{131}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0184}{132}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0181}{129}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Nacute}{67}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0182}{130}
\DeclareTextGlyphX{fxb}{U}{fxb20}{guilsinglright}{58}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0180}{128}
\DeclareTextGlyphX{fxb}{U}{fxb20}{ellipsis}{38}
\DeclareTextGlyphX{fxb}{U}{fxb21}{fourfifths}{88}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni018F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni018E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni018D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni018C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni018B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni018A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0189}{137}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0188}{136}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0187}{135}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ograve.sc}{130}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0190}{144}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0191}{145}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0193}{147}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0194}{148}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0195}{149}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0196}{150}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0197}{151}
\DeclareTextGlyphX{fxb}{U}{fxb00}{one.superior}{185}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Tau}{164}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{f_f}{0}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{f_h}{54}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni019A}{154}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{f_i}{1}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{f_l}{2}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni019C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni019B}{155}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{i.sc}{89}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni019E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni019D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni019F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0199}{153}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni0198}{152}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{f_t}{57}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2393}{147}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Elevenroman}{106}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2392}{146}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2391}{145}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Eightroman}{103}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2390}{144}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2397}{151}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2396}{150}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2395}{149}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2394}{148}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2398}{152}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2399}{153}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{e.sc}{85}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni239B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni239C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni239A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni239F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni239D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni239E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb22}{asteriskmath}{23}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Nineroman}{104}
\DeclareTextGlyphX{fxb}{U}{fxb20}{five.inferior}{133}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Iacute}{205}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{T_h}{73}
\DeclareTextGlyphX{fxb}{U}{fxb20}{fourperemspace}{5}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{w.alt}{241}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni235A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb03}{eta}{183}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni235C}{92}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{cacute.sc}{154}
\DeclareTextGlyphX{fxb}{U}{fxb20}{nine.inferior}{137}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni235B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2359}{89}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2358}{88}
\DeclareTextGlyphX{fxb}{U}{fxb00}{eth}{240}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2355}{85}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2354}{84}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2357}{87}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2356}{86}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2350}{80}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2351}{81}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2352}{82}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2353}{83}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni234C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni234D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni234E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni234F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni236D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni236C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni236B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni236A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Ohungarumlaut}{80}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2369}{105}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2368}{104}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2367}{103}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2366}{102}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2365}{101}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2363}{99}
\DeclareTextGlyphX{fxb}{U}{fxb00}{aring}{229}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2364}{100}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2361}{97}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2362}{98}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2360}{96}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni235F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni235D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni235E}{94}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni237A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni237C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni237B}{123}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni237E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni237D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2377}{119}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2376}{118}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2379}{121}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2378}{120}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2370}{112}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2371}{113}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2372}{114}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2373}{115}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2374}{116}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2375}{117}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni236E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni236F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni238B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni238A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni238F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni238E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni238D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni238C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2389}{137}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2388}{136}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2387}{135}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxb21}{nineroman}{120}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2381}{129}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2382}{130}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2380}{128}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{Wacute}{130}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2385}{133}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2386}{134}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2383}{131}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2384}{132}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni237F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01B2}{178}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxb00}{edieresis}{235}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxb21}{arrowdown}{147}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2314}{20}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2315}{21}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2316}{22}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2317}{23}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2310}{16}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2311}{17}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2312}{18}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2313}{19}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2318}{24}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2319}{25}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni230D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni230C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni230F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni230E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni230B}{11}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni230A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2327}{39}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2328}{40}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2325}{37}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2326}{38}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2323}{35}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2324}{36}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2321}{33}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2322}{34}
\DeclareTextGlyphX{fxb}{U}{fxb01}{ldot}{64}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2329}{41}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni231F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni231E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni231D}{29}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni231C}{28}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni231B}{27}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni231A}{26}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2320}{32}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2332}{50}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2333}{51}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2334}{52}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2335}{53}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2336}{54}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2337}{55}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2338}{56}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2339}{57}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni233A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni232B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni232A}{42}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni232D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni232C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni232F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni232E}{46}
\DeclareTextGlyphX{fxb}{U}{fxb00}{question}{63}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2331}{49}
\DeclareTextGlyphX{fxb}{U}{fxb20}{quotereversed}{27}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2330}{48}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2345}{69}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2346}{70}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2343}{67}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2344}{68}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2349}{73}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2347}{71}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2348}{72}
\DeclareTextGlyphX{fxb}{U}{fxb00}{multiply}{215}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni234A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni234B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni233E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni233D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni233C}{60}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni233B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni233F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2342}{66}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2341}{65}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2340}{64}
\DeclareTextGlyphX{fxb}{U}{fxb00}{macron}{175}
\DeclareTextGlyphX{fxb}{U}{fxb03}{alphatonos}{172}
\DeclareTextGlyphX{fxb}{U}{fxb21}{sevenroman}{118}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Upsilon1}{210}
\DeclareTextGlyphX{fxb}{U}{fxb21}{seveneighths}{94}
\DeclareTextGlyphX{fxb}{U}{fxb00}{yacute}{253}
\DeclareTextGlyphX{fxb}{U}{fxb01}{eng}{75}
\DeclareTextGlyphX{fxb}{U}{fxb22}{notequal}{96}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{aacute.sc}{113}
\DeclareTextGlyphX{fxb}{U}{fxb26}{male}{66}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2308}{8}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2307}{7}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2309}{9}
\DeclareTextGlyphX{fxb}{U}{fxb22}{proportional}{29}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2300}{0}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2302}{2}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2301}{1}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2304}{4}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2303}{3}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2306}{6}
\DeclareTextGlyphX{fxb}{U}{fxb23}{uni2305}{5}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{tcommaaccent.sc}{180}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb01}{aogonek}{5}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Hbar}{38}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{wdieresis}{133}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57794}{181}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57793}{180}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57796}{187}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57795}{182}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57798}{183}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uni01F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57797}{184}
\DeclareTextGlyphX{fxb}{U}{fxb20}{interrobang}{61}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57799}{176}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0001}{1}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0000}{0}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0003}{3}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0002}{2}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0005}{5}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0004}{4}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0007}{7}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0006}{6}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0009}{9}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0008}{8}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57807}{188}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57804}{193}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57803}{194}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57806}{185}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57800}{178}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57802}{179}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57801}{177}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb01}{dcroat}{17}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA798}{152}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA797}{151}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA799}{153}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA794}{148}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA793}{147}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA796}{150}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA795}{149}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{tcaron.sc}{179}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA79B}{155}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA79A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA79C}{156}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA79D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA79E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA79F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb00}{braceright}{125}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA789}{137}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA788}{136}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA787}{135}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA786}{134}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA785}{133}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA784}{132}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA783}{131}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA782}{130}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA78A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA78F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA78D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA78E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA78B}{139}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA78C}{140}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA791}{145}
\DeclareTextGlyphX{fxb}{U}{fxb22}{emptyset}{5}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA792}{146}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA790}{144}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA779}{121}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57839}{189}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA771}{113}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA772}{114}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA773}{115}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA774}{116}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA775}{117}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA776}{118}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA777}{119}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA778}{120}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb20}{question_exclam}{72}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA781}{129}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA780}{128}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA77B}{123}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA77A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA77D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA77C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA77F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA77E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22B2}{178}
\DeclareTextGlyphX{fxb}{U}{fxb20}{parenleft.inferior}{141}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22B0}{176}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA768}{104}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA769}{105}
\DeclareTextGlyphX{fxb}{U}{fxb01}{zacute}{122}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA762}{98}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA763}{99}
\DeclareTextGlyphX{fxb}{U}{fxb00}{grave}{96}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA760}{96}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA761}{97}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA766}{102}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA767}{103}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA764}{100}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA765}{101}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA770}{112}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA76C}{108}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA76B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57842}{192}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA76A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57841}{191}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA76F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA76E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA76D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb20}{primereversed}{53}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA757}{87}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni22A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA758}{88}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA759}{89}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA753}{83}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA754}{84}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA755}{85}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA756}{86}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA750}{80}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA751}{81}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA752}{82}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{v.sc}{102}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA75D}{93}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA75C}{92}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA75F}{95}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA75E}{94}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA75B}{91}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA75A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb20}{fraction}{68}
\DeclareTextGlyphX{fxb}{U}{fxb00}{five}{53}
\DeclareTextGlyphX{fxb}{U}{fxb01}{umacron}{107}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Emacron}{18}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA748}{72}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA749}{73}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA746}{70}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA747}{71}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA744}{68}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA745}{69}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA742}{66}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA743}{67}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA740}{64}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA741}{65}
\DeclareTextGlyphX{fxb}{U}{fxb00}{oslash}{248}
\DeclareTextGlyphX{fxb}{U}{fxb22}{circleplus}{149}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA74F}{79}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA74E}{78}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA74D}{77}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA74C}{76}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA74B}{75}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA74A}{74}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb00}{paragraph}{182}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0082}{130}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0083}{131}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0080}{128}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0081}{129}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0086}{134}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{t.inferior}{91}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0087}{135}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0084}{132}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0085}{133}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0089}{137}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0088}{136}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni008C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni008B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni008A}{138}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni008F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni008E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni008D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb02}{ring}{218}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Edotaccent}{22}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb03}{upsilondieresis}{203}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni007F}{127}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7B2}{178}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7B0}{176}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb22}{radical}{26}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb22}{similar}{60}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA7A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb00}{udieresis}{252}
\DeclareTextGlyphX{fxb}{U}{fxb20}{quoteright}{25}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2298}{152}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2296}{150}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2294}{148}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2293}{147}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uhungarumlaut}{113}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2292}{146}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2291}{145}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2290}{144}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni229E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni229F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni229C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni229D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni229A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni229B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2299}{153}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2281}{129}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2280}{128}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2285}{133}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2287}{135}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2286}{134}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni001F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni001E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni001D}{29}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni001C}{28}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni001B}{27}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni001A}{26}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni228A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni228B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni228C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni228D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni228E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni228F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2288}{136}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2289}{137}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2272}{114}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2271}{113}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0010}{16}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2270}{112}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2276}{118}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2275}{117}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2274}{116}
\DeclareTextGlyphX{fxb}{U}{fxb00}{parenleft}{40}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2273}{115}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni000E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni000D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni000F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni226F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni000A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni000C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni000B}{11}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni227A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni227B}{123}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0019}{25}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni227E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni227F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni227C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni227D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0015}{21}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2279}{121}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0016}{22}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0017}{23}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2277}{119}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0018}{24}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2278}{120}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0011}{17}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0012}{18}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0013}{19}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0014}{20}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2256}{86}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2255}{85}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2258}{88}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2257}{87}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2259}{89}
\DeclareTextGlyphX{fxb}{U}{fxb20}{eight.superior}{120}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni225B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni225A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni225D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni225C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni224D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Omicrontonos}{140}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni224E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni224F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2250}{80}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2251}{81}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2252}{82}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2253}{83}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2254}{84}
\DeclareTextGlyphX{fxb}{U}{fxb20}{zerowidthspace}{11}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2269}{105}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2268}{104}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2267}{103}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2266}{102}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni226A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni00A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb00}{copyright}{169}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni226E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni226D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni226C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni226B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni225E}{94}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni225F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2262}{98}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2263}{99}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Rho}{161}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2238}{56}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2237}{55}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2239}{57}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2234}{52}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2233}{51}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2236}{54}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2235}{53}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni223B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni223A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb20}{onedotenleader}{36}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni222F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni222C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni222D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni222E}{46}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2230}{48}
\DeclareTextGlyphX{fxb}{U}{fxb20}{three.inferior}{131}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2231}{49}
\DeclareTextGlyphX{fxb}{U}{fxb02}{breve}{216}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2232}{50}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2249}{73}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2247}{71}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2246}{70}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2244}{68}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni224C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni224B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni224A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni223E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni223F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni223D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2242}{66}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2243}{67}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2240}{64}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2241}{65}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2219}{25}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2213}{19}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2214}{20}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2215}{21}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2216}{22}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2218}{24}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ae.alt}{70}
\DeclareTextGlyphX{fxb}{U}{fxb20}{question_question}{71}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2210}{16}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni220A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni220C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni220E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni220D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2224}{36}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2225}{37}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2222}{34}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2223}{35}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2226}{38}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2221}{33}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2220}{32}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni221C}{28}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni221B}{27}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni221F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni009C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni009D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni009A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni009B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni009E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni009F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0099}{153}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0094}{148}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0093}{147}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0092}{146}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0091}{145}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0098}{152}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0097}{151}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0096}{150}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0095}{149}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni0090}{144}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2206}{6}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2204}{4}
\DeclareTextGlyphX{fxb}{U}{fxb22}{uni2201}{1}
\DeclareTextGlyphX{fxb}{U}{fxb01}{rcommaaccent}{87}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA72A}{42}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA72B}{43}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA72C}{44}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{q.superior}{208}
\DeclareTextGlyphX{fxb}{U}{fxb01}{sacute}{91}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA72D}{45}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA72E}{46}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA72F}{47}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA721}{33}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA720}{32}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA723}{35}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA722}{34}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA729}{41}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA728}{40}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Gbreve}{30}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA725}{37}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA724}{36}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA727}{39}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA726}{38}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA73C}{60}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA73D}{61}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA73A}{58}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA73B}{59}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{Yen.fitted}{27}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA73E}{62}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA73F}{63}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA734}{52}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA733}{51}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA732}{50}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA731}{49}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA730}{48}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA739}{57}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA738}{56}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA737}{55}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA736}{54}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA735}{53}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA70A}{10}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA70B}{11}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA70C}{12}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA70D}{13}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA70E}{14}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA70F}{15}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA701}{1}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA700}{0}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA703}{3}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA702}{2}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA705}{5}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA704}{4}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA707}{7}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA706}{6}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA709}{9}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA708}{8}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA71A}{26}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA71B}{27}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA71E}{30}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA71F}{31}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA71C}{28}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA71D}{29}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA712}{18}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA711}{17}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA710}{16}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA716}{22}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA715}{21}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA714}{20}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA713}{19}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA719}{25}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA718}{24}
\DeclareTextGlyphX{fxb}{U}{fxba7}{uniA717}{23}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Nearrow}{215}
\DeclareTextGlyphX{fxb}{U}{fxb00}{three}{51}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Nwarrow}{214}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni00AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{h.alt}{75}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ugrave.sc}{137}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{a.alt}{29}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uni00B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Ntilde}{209}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb20}{hyphennobreak}{17}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uacute.sc}{138}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Agrave}{192}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{u.inferior}{92}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{h.inferior}{79}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{t.superior}{211}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C99}{153}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C98}{152}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C9E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C9D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C9F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C9A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C9C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb00}{currency}{164}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C9B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb20}{equal.inferior}{140}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C89}{137}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C88}{136}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C87}{135}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C8F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C8E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C8D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C8C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C8B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C8A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb02}{rturned.superior}{180}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C96}{150}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C97}{151}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C94}{148}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C95}{149}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C92}{146}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C93}{147}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C90}{144}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C91}{145}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb00}{numbersign}{35}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb01}{cacute}{7}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21B0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21B2}{178}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Epsilon}{149}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{K.alt}{235}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{zdotaccent.sc}{176}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{m.superior}{204}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni21CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CD5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CD6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CD3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CD4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CD9}{217}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CD7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CD8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni216C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CDA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni216D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CDB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni216E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni216F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CCE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CCD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CCC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CCB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CCF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb22}{notsubset}{132}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CD2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CD1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CD0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CC2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CC3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CC4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CC5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CC6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CC7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CC8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CC9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CCA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CBB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CBA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni214F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CBD}{189}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni214E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CBC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CBF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CBE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2151}{81}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2150}{80}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CC1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2152}{82}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CC0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CB7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CB8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CB5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CB6}{182}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2189}{137}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CB3}{179}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CB4}{180}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CB1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CB2}{178}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni218E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni218F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni218A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni218B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni218C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CB9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni218D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CAF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2180}{128}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CAE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CAD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CAC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb00}{eacute}{233}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CAB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CAA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2186}{134}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CB0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2185}{133}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2188}{136}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2187}{135}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2182}{130}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2181}{129}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2184}{132}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2183}{131}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CA4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CA5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CA6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CA7}{167}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CA0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CA1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CA2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CA3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni217F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni217D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni217E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CA8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni217C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CA9}{169}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{b.inferior}{73}
\DeclareTextGlyphX{fxb}{U}{fxb01}{zcaron}{126}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni219E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni219D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni219C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni219B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni219F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni219A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2198}{152}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2199}{153}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{guilsinglright.sc}{185}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2196}{150}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2197}{151}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CFE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CFF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CFD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CFC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CFB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CFA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CF9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CF8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CF7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CF6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CF5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CF3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CF4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CF1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CF2}{242}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{m.inferior}{84}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CF0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Omacron}{76}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CEF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CEE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CEA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CEC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CEB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CE9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CE8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CE5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CE4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CE7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CE6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CE0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CE1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CE2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CE3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CDC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CDD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CDE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2CDF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10100}{83}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10102}{85}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10101}{84}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Chi}{167}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10103}{86}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10104}{87}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10105}{88}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10106}{89}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10107}{90}
\DeclareTextGlyphX{fxb}{U}{fxb01}{emacron}{19}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10108}{91}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10109}{92}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10110}{94}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Ldot}{63}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Aring}{197}
\DeclareTextGlyphX{fxb}{U}{fxb20}{equal.superior}{124}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{guillemotleft.sc}{182}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{y.alt}{246}
\DeclareTextGlyphX{fxb}{U}{fxb00}{exclamdown}{161}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2100}{0}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2104}{4}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2101}{1}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2102}{2}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2107}{7}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2108}{8}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2106}{6}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{a.scalt}{190}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2110}{16}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni210E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni210F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni210A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni210B}{11}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni210C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni210D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni211A}{26}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2117}{23}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2119}{25}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2118}{24}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2112}{18}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2115}{21}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2114}{20}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2121}{33}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2120}{32}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni211F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb00}{period}{46}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni211D}{29}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni211E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni211B}{27}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni212B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni212A}{42}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2129}{41}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2128}{40}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2127}{39}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2126}{38}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2125}{37}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2124}{36}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2123}{35}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2130}{48}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2131}{49}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2132}{50}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2133}{51}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni212C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb00}{ocircumflex}{244}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni212D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni212F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Kappa}{154}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni213A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni213C}{60}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni213B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2134}{52}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2137}{55}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Sixroman}{101}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2136}{54}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2139}{57}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2138}{56}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2140}{64}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2143}{67}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2144}{68}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2141}{65}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2142}{66}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni213F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni213D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni213E}{62}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{eight.oldstyle}{40}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni214D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni214C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni214B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni214A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2148}{72}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2147}{71}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2146}{70}
\DeclareTextGlyphX{fxb}{U}{fxb00}{cedilla}{184}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2145}{69}
\DeclareTextGlyphX{fxb}{U}{fxb21}{uni2149}{73}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C2E}{46}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C2F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C2A}{42}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C2B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C2C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C2D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C30}{48}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Uhorn}{175}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C31}{49}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C26}{38}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C25}{37}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C28}{40}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C27}{39}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C22}{34}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C21}{33}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C24}{36}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C23}{35}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C29}{41}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C3F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C3D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C3E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C3B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C3C}{60}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C41}{65}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C42}{66}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C40}{64}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10195}{115}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C39}{57}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10194}{99}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C38}{56}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C37}{55}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10196}{117}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C36}{54}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C35}{53}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C34}{52}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C33}{51}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C32}{50}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C3A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10193}{95}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C0A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C0B}{11}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C0C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C0D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C0E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C0F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C00}{0}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C02}{2}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C01}{1}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C04}{4}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C03}{3}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C06}{6}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C05}{5}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C08}{8}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C07}{7}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C09}{9}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C1B}{27}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C1C}{28}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C1A}{26}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C1F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C1D}{29}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C1E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb01}{oslashacute}{255}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C20}{32}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C13}{19}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C12}{18}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C11}{17}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C10}{16}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C17}{23}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C16}{22}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C15}{21}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C14}{20}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C19}{25}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C18}{24}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{r.inferior}{89}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C73}{115}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C72}{114}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10148}{116}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C75}{117}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10147}{114}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C74}{116}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C71}{113}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C70}{112}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C6F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C6E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C6A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C6B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C6C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C6D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C69}{105}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10145}{15}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C65}{101}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10146}{98}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C66}{102}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C67}{103}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C68}{104}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C86}{134}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C85}{133}
\DeclareTextGlyphX{fxb}{U}{fxb21}{arrowdblleft}{208}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C84}{132}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C83}{131}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C82}{130}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C81}{129}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C80}{128}
\DeclareTextGlyphX{fxb}{U}{fxb00}{periodcentered}{183}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C7F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C7D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C7E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C7B}{123}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C7C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb02}{h.superior}{176}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C7A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb03}{chi}{199}
\DeclareTextGlyphX{fxb}{U}{fxb03}{hookabovecomb}{9}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C78}{120}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C79}{121}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C76}{118}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C77}{119}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C51}{81}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C50}{80}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C53}{83}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C52}{82}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C4D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C4C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb20}{enspace}{2}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C4F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C4E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C4A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C4B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C43}{67}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C44}{68}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C45}{69}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C46}{70}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C47}{71}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C48}{72}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C49}{73}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C60}{96}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C64}{100}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C63}{99}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C62}{98}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C61}{97}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C5F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C5E}{94}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C5D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C5B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C5C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C5A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C56}{86}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C57}{87}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C54}{84}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Racute}{84}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C55}{85}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C58}{88}
\DeclareTextGlyphX{fxb}{U}{fxb2c}{uni2C59}{89}
\DeclareTextGlyphX{fxb}{U}{fxb00}{bracketleft}{91}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{u.sc}{101}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Tbar}{102}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Ifraktur}{17}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20B0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20B2}{178}
\DeclareTextGlyphX{fxb}{U}{fxb21}{threeeighths}{92}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni20A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni206D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni206E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni206F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni206A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni206B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni206C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2068}{104}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2069}{105}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2065}{101}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2064}{100}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2067}{103}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2066}{102}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2061}{97}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2060}{96}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2063}{99}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2062}{98}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni205E}{94}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni205F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni205C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni205D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni205A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni205B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2059}{89}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2057}{87}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2058}{88}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2056}{86}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2055}{85}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2054}{84}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2053}{83}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2052}{82}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2051}{81}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2050}{80}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni204F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb01}{nacute}{68}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni204A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni204B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb03}{iota}{185}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni204C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni204D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni204E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2046}{70}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Zcaron}{125}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2041}{65}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2040}{64}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2043}{67}
\DeclareTextGlyphX{fxb}{U}{fxb22}{equivalence}{97}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2042}{66}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2045}{69}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni203F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni203E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb00}{ydieresis}{255}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni203B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2037}{55}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2038}{56}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2036}{54}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2031}{49}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni202F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni202E}{46}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni202D}{45}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{dcroat.sc}{151}
\DeclareTextGlyphX{fxb}{U}{fxb01}{gbreve}{31}
\DeclareTextGlyphX{fxb}{U}{fxb01}{ccaron}{13}
\DeclareTextGlyphX{fxb}{U}{fxb20}{parenleft.superior}{125}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{Udieresis.alt}{46}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni209B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni209A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb01}{kgreenlandic}{56}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni209F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni209E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni209D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni209C}{156}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{acircumflex.sc}{114}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2099}{153}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2097}{151}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2098}{152}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2095}{149}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2096}{150}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2094}{148}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni208F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb01}{ycircumflex}{119}
\DeclareTextGlyphX{fxb}{U}{fxb20}{e.inferior}{145}
\DeclareTextGlyphX{fxb}{U}{fxb00}{two}{50}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2073}{115}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2072}{114}
\DeclareTextGlyphX{fxb}{U}{fxb01}{AEacute}{252}
\DeclareTextGlyphX{fxb}{U}{fxb00}{parenright}{41}
\DeclareTextGlyphX{fxb}{U}{fxb20}{plus.inferior}{138}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10019}{18}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10017}{16}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10018}{17}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{x.sc}{104}
\DeclareTextGlyphX{fxb}{U}{fxb22}{intersection}{41}
\DeclareTextGlyphX{fxb}{U}{fxb01}{lacute}{58}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{bracketright.sc}{177}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Ugrave}{217}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni200C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni200D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni200E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni200F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb02}{glottalstopreversed}{149}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2016}{22}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2029}{41}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni2028}{40}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni202C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni202B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb20}{uni202A}{42}
\DeclareTextGlyphX{fxb}{U}{fxb22}{summation}{17}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57690}{234}
\DeclareTextGlyphX{fxb}{U}{fxb21}{arrowright}{146}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{idotaccent.sc}{182}
\DeclareTextGlyphX{fxb}{U}{fxb21}{fiveroman}{116}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57689}{233}
\DeclareTextGlyphX{fxb}{U}{fxb21}{arrowdbldown}{211}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10083}{65}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10082}{64}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10081}{63}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10080}{62}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57680}{224}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57684}{228}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57683}{227}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10089}{71}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57682}{226}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10088}{70}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57681}{225}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10087}{69}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57688}{232}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10086}{68}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57687}{231}
\DeclareTextGlyphX{fxb}{U}{fxb00}{guillemotright}{187}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10085}{67}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57686}{230}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10084}{66}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57685}{229}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57678}{222}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57679}{223}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10092}{74}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10091}{73}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10094}{76}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{odieresis.sc}{134}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10093}{75}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10090}{72}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57671}{215}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10099}{82}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57670}{214}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57673}{217}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57672}{216}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10096}{78}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57675}{219}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10095}{77}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57674}{218}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10098}{145}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57677}{221}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10097}{79}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57676}{220}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Alpha}{145}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57669}{213}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57667}{211}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57668}{212}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10061}{12}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10060}{11}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10065}{48}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57666}{210}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57665}{209}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57664}{208}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10062}{14}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10069}{52}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10068}{51}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10067}{50}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10066}{49}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{questiondown.sc}{181}
\DeclareTextGlyphX{fxb}{U}{fxb03}{iotadieresis}{202}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57658}{195}
\DeclareTextGlyphX{fxb}{U}{fxb21}{aleph}{53}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10070}{53}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10072}{54}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10071}{81}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10074}{56}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10073}{55}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10076}{58}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10075}{57}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10078}{60}
\DeclareTextGlyphX{fxb}{U}{fxb03}{anoteleia}{135}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10077}{59}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10079}{61}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Eacute}{201}
\DeclareTextGlyphX{fxb}{U}{fxb05}{afii57645}{190}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10049}{47}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10048}{46}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10046}{44}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10047}{45}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10044}{42}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10045}{43}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10042}{40}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10043}{41}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10040}{38}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10041}{39}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10059}{10}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10055}{6}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10056}{7}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10057}{8}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10058}{9}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10051}{2}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10052}{3}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10053}{4}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10054}{5}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10050}{144}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10029}{27}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10028}{26}
\DeclareTextGlyphX{fxb}{U}{fxb21}{arrowupdnbse}{168}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10027}{25}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10026}{24}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10020}{19}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10021}{20}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10024}{22}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10025}{23}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10022}{21}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10023}{1}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10038}{36}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10037}{35}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10039}{37}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{Tux}{0}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10030}{28}
\DeclareTextGlyphX{fxb}{U}{fxb02}{w.superior}{183}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10031}{29}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10032}{30}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10033}{31}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10034}{32}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10035}{33}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10036}{34}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni063F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni063E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni063B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni063A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni063D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni063C}{60}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0646}{70}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0647}{71}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0648}{72}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0649}{73}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0642}{66}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0643}{67}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0644}{68}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0645}{69}
\DeclareTextGlyphX{fxb}{U}{fxb03}{rho}{193}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0640}{64}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0641}{65}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni062F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni062E}{46}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni062D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni062C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni062B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni062A}{42}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{g.superior}{198}
\DeclareTextGlyphX{fxb}{U}{fxb01}{tcaron}{101}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0639}{57}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0637}{55}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0638}{56}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0635}{53}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0636}{54}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0633}{51}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0634}{52}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0631}{49}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0632}{50}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0630}{48}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni061D}{29}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni061C}{28}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni061F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni061E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni061B}{27}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni061A}{26}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0624}{36}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0625}{37}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0626}{38}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0627}{39}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0628}{40}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0629}{41}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0620}{32}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0621}{33}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0622}{34}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0623}{35}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni060E}{14}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{igrave.sc}{124}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni060D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni060C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni060B}{11}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni060F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni060A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0615}{21}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0616}{22}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0613}{19}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0614}{20}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0619}{25}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0617}{23}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0618}{24}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0611}{17}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0612}{18}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0610}{16}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0601}{1}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0600}{0}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0607}{7}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0606}{6}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0609}{9}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0608}{8}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0603}{3}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0602}{2}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0605}{5}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0604}{4}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{six.oldstyle}{38}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Umacron}{106}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Fourroman}{99}
\DeclareTextGlyphX{fxb}{U}{fxb26}{female}{64}
\DeclareTextGlyphX{fxb}{U}{fxb20}{dagger}{32}
\DeclareTextGlyphX{fxb}{U}{fxb01}{ibreve}{45}
\DeclareTextGlyphX{fxb}{U}{fxb02}{x.superior}{227}
\DeclareTextGlyphX{fxb}{U}{fxb22}{element}{8}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Rcaron}{88}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Scedilla}{94}
\DeclareTextGlyphX{fxb}{U}{fxb20}{exclamdbl}{60}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Gcircumflex}{28}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{iacute.sc}{125}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb00}{icircumflex}{238}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ccaron.sc}{155}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb00}{ecircumflex}{234}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb21}{arrowup}{145}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb01}{omacron}{77}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{eacute.sc}{121}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Ograve}{210}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Sacute}{90}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{lacute.sc}{160}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Egrave}{200}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni05BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb03}{upsilondieresistonos}{176}
\DeclareTextGlyphX{fxb}{U}{fxb03}{sigma}{195}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{four.taboldstyle}{28}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{h.sc}{88}
\DeclareTextGlyphX{fxb}{U}{fxb00}{acute}{180}
\DeclareTextGlyphX{fxb}{U}{fxb00}{seven}{55}
\DeclareTextGlyphX{fxb}{U}{fxb00}{semicolon}{59}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni059A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni059B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni059C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0594}{148}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0595}{149}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0596}{150}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0597}{151}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0598}{152}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0599}{153}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0591}{145}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0590}{144}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{f.inferior}{77}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0593}{147}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0592}{146}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni058D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni058C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni058F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni058E}{142}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{icircumflex.sc}{126}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni059F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni059E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni059D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb20}{twodotenleader}{37}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni057A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0576}{118}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0577}{119}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0578}{120}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0579}{121}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0572}{114}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0573}{115}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0574}{116}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0575}{117}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0571}{113}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0570}{112}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni056F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni056E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni056B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni056A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni056D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni056C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni058A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni058B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb00}{egrave}{232}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0589}{137}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Kcommaaccent}{54}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0587}{135}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0588}{136}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0585}{133}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0586}{134}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0583}{131}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0584}{132}
\DeclareTextGlyphX{fxb}{U}{fxb21}{onesixth}{89}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0582}{130}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0581}{129}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0580}{128}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{seven.taboldstyle}{31}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni057F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni057E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni057D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni057C}{124}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{s_t}{6}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni057B}{123}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0551}{81}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0550}{80}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0553}{83}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0552}{82}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0555}{85}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0554}{84}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0557}{87}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0556}{86}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0559}{89}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0558}{88}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Tworoman}{97}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni054A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni054B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni054C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni054D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni054E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni054F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0564}{100}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0563}{99}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0562}{98}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0561}{97}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0568}{104}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0567}{103}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0566}{102}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0565}{101}
\DeclareTextGlyphX{fxb}{U}{fxb01}{obreve}{79}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0569}{105}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni055B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni055C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni055A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni055F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni055D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni055E}{94}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0560}{96}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0533}{51}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0532}{50}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0535}{53}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0534}{52}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0531}{49}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0530}{48}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0537}{55}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0536}{54}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0539}{57}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0538}{56}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{six.taboldstyle}{30}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni052A}{42}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni052B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni052C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni052D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni052E}{46}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni052F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0546}{70}
\DeclareTextGlyphX{fxb}{U}{fxb22}{suchthat}{11}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0545}{69}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0544}{68}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0543}{67}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0542}{66}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0541}{65}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0540}{64}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0549}{73}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0548}{72}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0547}{71}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni053D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni053E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni053B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni053C}{60}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni053A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni053F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb20}{seven.superior}{119}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0500}{0}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0501}{1}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0502}{2}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0503}{3}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0504}{4}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0505}{5}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0506}{6}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0507}{7}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0508}{8}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0509}{9}
\DeclareTextGlyphX{fxb}{U}{fxb20}{parenright.superior}{126}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni051A}{26}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni051C}{28}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni051B}{27}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni051E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni051D}{29}
\DeclareTextGlyphX{fxb}{U}{fxb00}{six}{54}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni051F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0521}{33}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0522}{34}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0523}{35}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0524}{36}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0520}{32}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0529}{41}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0525}{37}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0526}{38}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0527}{39}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0528}{40}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni050B}{11}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni050A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb21}{afii61352}{22}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni050F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni050E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni050D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni050C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0512}{18}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0513}{19}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0510}{16}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0511}{17}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0518}{24}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0519}{25}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0516}{22}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0517}{23}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0514}{20}
\DeclareTextGlyphX{fxb}{U}{fxb05}{uni0515}{21}
\DeclareTextGlyphX{fxb}{U}{fxb01}{napostrophe}{73}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{wacute}{131}
\DeclareTextGlyphX{fxb}{U}{fxb03}{alpha}{177}
\DeclareTextGlyphX{fxb}{U}{fxb20}{eight.inferior}{136}
\DeclareTextGlyphX{fxb}{U}{fxb20}{nine.superior}{121}
\DeclareTextGlyphX{fxb}{U}{fxb20}{zero.inferior}{128}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Lacute}{57}
\DeclareTextGlyphX{fxb}{U}{fxb02}{dotaccent}{217}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxb20}{quotedblright}{29}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04B0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04B2}{178}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb00}{iacute}{237}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb20}{four.superior}{116}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{dcaron.sc}{156}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb20}{n.superior}{127}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{perthousandzero}{31}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni04C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Theta}{152}
\DeclareTextGlyphX{fxb}{U}{fxb21}{onethird}{83}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{o.sc}{95}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Iotadieresis}{170}
\DeclareTextGlyphX{fxb}{U}{fxb21}{arrowleft}{144}
\DeclareTextGlyphX{fxb}{U}{fxb01}{aeacute}{253}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{z.superior}{217}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0493}{147}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Threeroman}{98}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0494}{148}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0492}{146}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Atilde}{195}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni048F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni048D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni048E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb00}{ntilde}{241}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni049D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni049C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni049B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni049A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Obreve}{78}
\DeclareTextGlyphX{fxb}{U}{fxb01}{scaron}{97}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0499}{153}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0498}{152}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0497}{151}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0496}{150}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0495}{149}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni049E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni049F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb01}{imacron}{43}
\DeclareTextGlyphX{fxb}{U}{fxb00}{backslash}{92}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{g.inferior}{78}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0450}{80}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0468}{104}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0469}{105}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Oslashacute}{254}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0466}{102}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0467}{103}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0464}{100}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0465}{101}
\DeclareTextGlyphX{fxb}{U}{fxb00}{germandbls}{223}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni046A}{106}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{nacute.sc}{162}
\DeclareTextGlyphX{fxb}{U}{fxb02}{hhook}{102}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni045D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb03}{tau}{196}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0461}{97}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0460}{96}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0476}{118}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0477}{119}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0478}{120}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0479}{121}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni047A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni047B}{123}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni046C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni046B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni046E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni046D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni046F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0470}{112}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0471}{113}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0486}{134}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0487}{135}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0484}{132}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0485}{133}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0488}{136}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0489}{137}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni048B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni048C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni048A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni047F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni047E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni047D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni047C}{124}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{e.superior}{196}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0483}{131}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0482}{130}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0481}{129}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0480}{128}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni040D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb21}{arrowdblup}{209}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Aringacute}{250}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{s.inferior}{90}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{ygrave}{243}
\DeclareTextGlyphX{fxb}{U}{fxb01}{gcaron}{231}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{t_t}{60}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{t_z}{74}
\DeclareTextGlyphX{fxb}{U}{fxb01}{lcaron}{62}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Iotatonos}{138}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{g.sc}{87}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{abreve.sc}{152}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{o.superior}{206}
\DeclareTextGlyphX{fxb}{U}{fxb04}{uni0400}{0}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{nine.taboldstyle}{33}
\DeclareTextGlyphX{fxb}{U}{fxb21}{afii61248}{5}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Rcommaaccent}{86}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Omicron}{159}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Phi}{166}
\DeclareTextGlyphX{fxb}{U}{fxb20}{emspace}{3}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{J.alt}{237}
\DeclareTextGlyphX{fxb}{U}{fxb02}{ogonek}{219}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{germandbls.alt}{76}
\DeclareTextGlyphX{fxb}{U}{fxb03}{tonos}{132}
\DeclareTextGlyphX{fxb}{U}{fxb21}{afii61289}{19}
\DeclareTextGlyphX{fxb}{U}{fxb03}{phi}{198}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{rcaron.sc}{167}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{udieresis.sc}{140}
\DeclareTextGlyphX{fxb}{U}{fxb01}{itilde}{41}
\DeclareTextGlyphX{fxb}{U}{fxb00}{bar}{124}
\DeclareTextGlyphX{fxb}{U}{fxb00}{quotedbl}{34}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{agrave.sc}{112}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb02}{scommaaccent}{25}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Ccaron}{12}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{seven.oldstyle}{39}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb01}{jcircumflex}{53}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni03CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{kreis}{0}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{aogonek.sc}{153}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0379}{121}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0378}{120}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0377}{119}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0376}{118}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0375}{117}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0374}{116}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni037C}{124}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni037B}{123}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni037A}{122}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb03}{beta}{178}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni036E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni036F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni036C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni036D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0372}{114}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0373}{115}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0370}{112}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0371}{113}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb00}{thorn}{254}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni038B}{139}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb00}{divide}{247}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni038D}{141}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni037D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni037E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni037F}{127}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Yacute}{221}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0381}{129}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0382}{130}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0383}{131}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0380}{128}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF6C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb03}{sigma1}{194}
\DeclareTextGlyphX{fxb}{U}{fxb20}{four.inferior}{132}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{c_t}{61}
\DeclareTextGlyphX{fxb}{U}{fxb01}{uring}{111}
\DeclareTextGlyphX{fxb}{U}{fxb03}{psi}{200}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{c_h}{59}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{c_k}{58}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{f.superior}{197}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{three.taboldstyle}{27}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{k.sc}{91}
\DeclareTextGlyphX{fxb}{U}{fxb25}{triagdn}{188}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Ucircumflex}{219}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Dcaron}{14}
\DeclareTextGlyphX{fxb}{U}{fxb20}{emquad}{1}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF685}{133}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF684}{132}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF687}{135}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF686}{134}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni030A}{10}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF681}{129}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni030B}{11}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF680}{128}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni030C}{12}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF683}{131}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni030D}{13}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF682}{130}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni030E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni030F}{15}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF67C}{124}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF67D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0311}{17}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF67E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0310}{16}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF67F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0313}{19}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0312}{18}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0315}{21}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF67A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0314}{20}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF67B}{123}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0317}{23}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0316}{22}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0319}{25}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0318}{24}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF677}{119}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF678}{120}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF679}{121}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF698}{152}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni031A}{26}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF697}{151}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF696}{150}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF695}{149}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni031D}{29}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF694}{148}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni031E}{30}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF693}{147}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni031B}{27}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF692}{146}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni031C}{28}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF691}{145}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF690}{144}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni031F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Adieresis}{196}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0322}{34}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF68F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0321}{33}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0320}{32}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF68D}{141}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF68E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0326}{38}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF68B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0325}{37}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF68C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0324}{36}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF68A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0329}{41}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0328}{40}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0327}{39}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF688}{136}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF689}{137}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF69A}{154}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF69B}{155}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF69C}{156}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF69D}{157}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF69E}{158}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF69F}{159}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF699}{153}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{lslash.sc}{161}
\DeclareTextGlyphX{fxb}{U}{fxb22}{logicalor}{40}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Psi}{168}
\DeclareTextGlyphX{fxb}{U}{fxb00}{ampersand}{38}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0304}{4}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0302}{2}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0308}{8}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0307}{7}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0306}{6}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0305}{5}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF63C}{60}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF63D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0351}{81}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF63E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0350}{80}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF63F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni034B}{75}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF640}{64}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni034A}{74}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF641}{65}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni034D}{77}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF642}{66}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni034C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb22}{existential}{3}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF643}{67}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni034F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni034E}{78}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF637}{55}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF639}{57}
\DeclareTextGlyphX{fxb}{U}{fxb03}{omegatonos}{206}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF634}{52}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF633}{51}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF636}{54}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni035A}{90}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF635}{53}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0352}{82}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0353}{83}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0354}{84}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF63B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0355}{85}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF63A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0356}{86}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0357}{87}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0358}{88}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0359}{89}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{bracketleft.sc}{176}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0362}{98}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF64F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0361}{97}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0360}{96}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF64D}{77}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF64E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni035E}{94}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF653}{83}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni035D}{93}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF654}{84}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni035C}{92}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF651}{81}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni035B}{91}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF652}{82}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF650}{80}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni035F}{95}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF649}{73}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{nine.oldstyle}{41}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF648}{72}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni036A}{106}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF647}{71}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni036B}{107}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF646}{70}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF645}{69}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF644}{68}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0365}{101}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF64C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0366}{102}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF64B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0363}{99}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF64A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0364}{100}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0369}{105}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0367}{103}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0368}{104}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF65E}{94}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF65F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni032D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni032C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni032F}{47}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF660}{96}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni032E}{46}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF661}{97}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF662}{98}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF663}{99}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni032B}{43}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF664}{100}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni032A}{42}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF665}{101}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF656}{86}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF655}{85}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF658}{88}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF657}{87}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0338}{56}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0339}{57}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF659}{89}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0334}{52}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0335}{53}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0336}{54}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0337}{55}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0330}{48}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF65B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0331}{49}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF65A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0332}{50}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF65D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0333}{51}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF65C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0340}{64}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF66F}{111}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF671}{113}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni033F}{63}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF672}{114}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni033E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni033D}{61}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF670}{112}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni033C}{60}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF675}{117}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni033B}{59}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF676}{118}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni033A}{58}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF673}{115}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF674}{116}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF669}{105}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF668}{104}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF667}{103}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF666}{102}
\DeclareTextGlyphX{fxb}{U}{fxb20}{quoteleft}{24}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0349}{73}
\DeclareTextGlyphX{fxb}{U}{fxb20}{horizontalbar}{21}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0347}{71}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF66A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0348}{72}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0345}{69}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0346}{70}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0343}{67}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF66E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0344}{68}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ucircumflex.sc}{139}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF66D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0341}{65}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF66C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb03}{uni0342}{66}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF66B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{y.inferior}{96}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Tcaron}{100}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb01}{hbar}{39}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb1e}{Germandbls}{158}
\DeclareTextGlyphX{fxb}{U}{fxb01}{florin}{146}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{y.sc}{105}
\DeclareTextGlyphX{fxb}{U}{fxb00}{igrave}{236}
\DeclareTextGlyphX{fxb}{U}{fxb25}{triagup}{178}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Lcaron}{61}
\DeclareTextGlyphX{fxb}{U}{fxb03}{omega1}{214}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Scaron}{96}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{v.superior}{213}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Upsilontonos}{142}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ij.sc}{144}
\DeclareTextGlyphX{fxb}{U}{fxb22}{logicaland}{39}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{four.oldstyle}{36}
\DeclareTextGlyphX{fxb}{U}{fxb22}{circlemultiply}{151}
\DeclareTextGlyphX{fxb}{U}{fxb22}{product}{15}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb01}{ccircumflex}{9}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{Q_u}{72}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb00}{less}{60}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb20}{primetriple}{52}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb00}{aacute}{225}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni02D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni025B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni025A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0259}{89}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0258}{88}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0257}{87}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0256}{86}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0255}{85}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0254}{84}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0253}{83}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0251}{81}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0252}{82}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0250}{80}
\DeclareTextGlyphX{fxb}{U}{fxb03}{upsilon}{197}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{zero.fitted}{16}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni024F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni024D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb00}{odieresis}{246}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni024E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni024B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni024C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni026A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni026C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni026B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0269}{105}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0268}{104}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0265}{101}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0264}{100}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0267}{103}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0260}{96}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0261}{97}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0262}{98}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{v.inferior}{93}
\DeclareTextGlyphX{fxb}{U}{fxb21}{trademark}{34}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni025C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni025D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni025E}{94}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni025F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni027D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni027C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni027A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0278}{120}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0277}{119}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0276}{118}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0275}{117}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0270}{112}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0273}{115}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0274}{116}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0271}{113}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0272}{114}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni026F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni026D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni026E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni028A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni028C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni028B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni028E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni028D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0287}{135}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0286}{134}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0289}{137}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0288}{136}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0282}{130}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0283}{131}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0284}{132}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0285}{133}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni027E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni027F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0299}{153}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0297}{151}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0298}{152}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni029E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni029F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni029C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni029D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni029A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni029B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni028F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0296}{150}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0294}{148}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0293}{147}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0292}{146}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0291}{145}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Upsilon}{165}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0290}{144}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{l.sc}{92}
\DeclareTextGlyphX{fxb}{U}{fxb00}{four}{52}
\DeclareTextGlyphX{fxb}{U}{fxb00}{onehalf}{189}
\DeclareTextGlyphX{fxb}{U}{fxb21}{centigrade}{3}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{edieresis.sc}{123}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Epsilontonos}{136}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{five.taboldstyle}{29}
\DeclareTextGlyphX{fxb}{U}{fxb00}{ccedilla}{231}
\DeclareTextGlyphX{fxb}{U}{fxb00}{plus}{43}
\DeclareTextGlyphX{fxb}{U}{fxb20}{punctuationspace}{8}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ntilde.sc}{129}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{Germandbls.alt}{78}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{zero.taboldstyle}{24}
\DeclareTextGlyphX{fxb}{U}{fxb02}{y.superior}{184}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Swarrow}{217}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0209}{9}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0208}{8}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0207}{7}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0206}{6}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0201}{1}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0200}{0}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{racute.sc}{166}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0205}{5}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0204}{4}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0203}{3}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0202}{2}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni020C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni020B}{11}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni020E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni020D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni020A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni020F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0213}{19}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0214}{20}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0215}{21}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0216}{22}
\DeclareTextGlyphX{fxb}{U}{fxb20}{daggerdbl}{33}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0210}{16}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0211}{17}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0212}{18}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0217}{23}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni021F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni021E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni021D}{29}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni021C}{28}
\DeclareTextGlyphX{fxb}{U}{fxb01}{abreve}{3}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0226}{38}
\DeclareTextGlyphX{fxb}{U}{fxb01}{eogonek}{25}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0227}{39}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0224}{36}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0225}{37}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0222}{34}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0223}{35}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0220}{32}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0221}{33}
\DeclareTextGlyphX{fxb}{U}{fxb20}{threeperemspace}{4}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0228}{40}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0229}{41}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni022A}{42}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni022C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni022B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni022E}{46}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni022D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni022F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0230}{48}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0231}{49}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0232}{50}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0233}{51}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0234}{52}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0235}{53}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0236}{54}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0238}{56}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0239}{57}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni023D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni023C}{60}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni023B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni023A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni023F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni023E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0241}{65}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0240}{64}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0244}{68}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0245}{69}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0242}{66}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0243}{67}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0248}{72}
\DeclareTextGlyphX{fxb}{U}{fxb00}{plusminus}{177}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0249}{73}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0246}{70}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni0247}{71}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{r.sc}{98}
\DeclareTextGlyphX{fxb}{U}{fxb02}{uni024A}{74}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{eogonek.sc}{157}
\DeclareTextGlyphX{fxb}{U}{fxb21}{fourroman}{115}
\DeclareTextGlyphX{fxb}{U}{fxb01}{edotaccent}{23}
\DeclareTextGlyphX{fxb}{U}{fxb03}{tildecomb}{3}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ccedilla.sc}{119}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{tbar.sc}{172}
\DeclareTextGlyphX{fxb}{U}{fxb00}{atilde}{227}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{six.fitted}{22}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{two.taboldstyle}{26}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Eogonek}{24}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{one.fitted}{17}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{exclamdown.sc}{180}
\DeclareTextGlyphX{fxb}{U}{fxb00}{ordfeminine}{170}
\DeclareTextGlyphX{fxb}{U}{fxb22}{universal}{0}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Lcommaaccent}{59}
\DeclareTextGlyphX{fxb}{U}{fxb00}{equal}{61}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{parenleft.sc}{174}
\DeclareTextGlyphX{fxb}{U}{fxb25}{H22073}{161}
\DeclareTextGlyphX{fxb}{U}{fxb02}{circumflex}{198}
\DeclareTextGlyphX{fxb}{U}{fxb22}{perpendicular}{165}
\DeclareTextGlyphX{fxb}{U}{fxb20}{Euro}{172}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Ncommaaccent}{69}
\DeclareTextGlyphX{fxb}{U}{fxb22}{dotmath}{197}
\DeclareTextGlyphX{fxb}{U}{fxb00}{ugrave}{249}
\DeclareTextGlyphX{fxb}{U}{fxb02}{rturned}{121}
\DeclareTextGlyphX{fxb}{U}{fxb21}{fahrenheit}{9}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Abreve}{2}
\DeclareTextGlyphX{fxb}{U}{fxb21}{arrowdblboth}{212}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Delta}{148}
\DeclareTextGlyphX{fxb}{U}{fxb25}{circle}{203}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{idieresis.sc}{127}
\DeclareTextGlyphX{fxb}{U}{fxb02}{rhookturned}{123}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{one.taboldstyle}{25}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{eight.fitted}{24}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09B2}{178}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ncaron.sc}{163}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09B0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb00}{ograve}{242}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{q.sc}{97}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{germandbls.ss03}{77}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb02}{glottalstopreversed.superior}{228}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{germandbls.sc}{146}
\DeclareTextGlyphX{fxb}{U}{fxb00}{two.superior}{178}
\DeclareTextGlyphX{fxb}{U}{fxb20}{endash}{19}
\DeclareTextGlyphX{fxb}{U}{fxb20}{zero.superior}{112}
\DeclareTextGlyphX{fxb}{U}{fxb21}{onefifth}{85}
\DeclareTextGlyphX{fxb}{U}{fxb22}{propersuperset}{131}
\DeclareTextGlyphX{fxb}{U}{fxb00}{logicalnot}{172}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Uhungarumlaut}{112}
\DeclareTextGlyphX{fxb}{U}{fxb22}{congruent}{69}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{two.fitted}{18}
\DeclareTextGlyphX{fxb}{U}{fxb03}{gravecomb}{0}
\DeclareTextGlyphX{fxb}{U}{fxb00}{slash}{47}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uhungarumlaut.sc}{174}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{braceleft.sc}{178}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{thorn.sc}{142}
\DeclareTextGlyphX{fxb}{U}{fxb01}{gdotaccent}{33}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{i.inferior}{80}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni09CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0902}{2}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0901}{1}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0900}{0}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0906}{6}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0905}{5}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0904}{4}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0903}{3}
\DeclareTextGlyphX{fxb}{U}{fxb22}{approxequal}{72}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0915}{21}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0914}{20}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0917}{23}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{w.inferior}{94}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0916}{22}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0911}{17}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0910}{16}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0913}{19}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0912}{18}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0907}{7}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0908}{8}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0909}{9}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni090C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni090D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni090E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni090F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni090A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni090B}{11}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0920}{32}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Iota}{153}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0928}{40}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0927}{39}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0926}{38}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0925}{37}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0924}{36}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0923}{35}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0922}{34}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0921}{33}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0918}{24}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0919}{25}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni091F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni091D}{29}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni091E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni091B}{27}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni091C}{28}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni091A}{26}
\DeclareTextGlyphX{fxb}{U}{fxb21}{onenumerator}{95}
\DeclareTextGlyphX{fxb}{U}{fxb01}{ohungarumlaut}{81}
\DeclareTextGlyphX{fxb}{U}{fxb20}{minus.inferior}{139}
\DeclareTextGlyphX{fxb}{U}{fxb00}{agrave}{224}
\DeclareTextGlyphX{fxb}{U}{fxb20}{thinspace}{9}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni096C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni096D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni096A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni096B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni096E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni096F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb22}{integral}{43}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0971}{113}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0970}{112}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0975}{117}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0974}{116}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0973}{115}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0972}{114}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0979}{121}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0978}{120}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0977}{119}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0976}{118}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni097A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni097B}{123}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni097C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni097D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni097E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni097F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0980}{128}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0982}{130}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0981}{129}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0984}{132}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0983}{131}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0986}{134}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0985}{133}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0988}{136}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0987}{135}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0989}{137}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni098E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni098F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni098C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni098D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni098A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni098B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0997}{151}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0996}{150}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0995}{149}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0994}{148}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0993}{147}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0992}{146}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{p.inferior}{87}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0991}{145}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0990}{144}
\DeclareTextGlyphX{fxb}{U}{fxb00}{dollar}{36}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0999}{153}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0998}{152}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni099D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni099E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni099F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni099A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni099B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni099C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb20}{i.superior}{113}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni092D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni092C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni092B}{43}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF61E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni092A}{42}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF61F}{31}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF61C}{28}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF61D}{29}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni092F}{47}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF61A}{26}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni092E}{46}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF61B}{27}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF620}{32}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF621}{33}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0929}{41}
\DeclareTextGlyphX{fxb}{U}{fxb01}{wcircumflex}{117}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0934}{52}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF618}{24}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0935}{53}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF617}{23}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0932}{50}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF616}{22}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0933}{51}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF615}{21}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0938}{56}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF614}{20}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0939}{57}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF613}{19}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0936}{54}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF612}{18}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0937}{55}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF611}{17}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Ecircumflex}{202}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0930}{48}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0931}{49}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF619}{25}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni093C}{60}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF62F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni093B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni093E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni093D}{61}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF62B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni093F}{63}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF62C}{44}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF62D}{45}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF62E}{46}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF630}{48}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF631}{49}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF632}{50}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni093A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0943}{67}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF627}{39}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0944}{68}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF626}{38}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0945}{69}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF629}{41}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0946}{70}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF628}{40}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0947}{71}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF623}{35}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0948}{72}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF622}{34}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0949}{73}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF625}{37}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF624}{36}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF62A}{42}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0940}{64}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{f.sc}{86}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0941}{65}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0942}{66}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni094F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni094E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni094D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni094C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni094B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni094A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0958}{88}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0959}{89}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0956}{86}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0957}{87}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0954}{84}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0955}{85}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0952}{82}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0953}{83}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0950}{80}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0951}{81}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF60A}{10}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF60B}{11}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF60C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni095E}{94}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF60D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni095D}{93}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF60E}{14}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF60F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni095F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni095A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni095C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni095B}{91}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF610}{16}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0969}{105}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF601}{1}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF600}{0}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF603}{3}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF602}{2}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0965}{101}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF605}{5}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0966}{102}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF604}{4}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0967}{103}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{oacute.sc}{131}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF607}{7}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0968}{104}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF606}{6}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0961}{97}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF609}{9}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0962}{98}
\DeclareTextGlyphX{fxb}{U}{fxbf6}{uniF608}{8}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0963}{99}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0964}{100}
\DeclareTextGlyphX{fxb}{U}{fxb21}{sixroman}{117}
\DeclareTextGlyphX{fxb}{U}{fxb09}{uni0960}{96}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{n.sc}{94}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Itilde}{40}
\DeclareTextGlyphX{fxb}{U}{fxb00}{three.superior}{179}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Tenroman}{105}
\DeclareTextGlyphX{fxb}{U}{fxb20}{hairspace}{10}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Wcircumflex}{116}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{three.oldstyle}{35}
\DeclareTextGlyphX{fxb}{U}{fxb00}{exclam}{33}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Aogonek}{4}
\DeclareTextGlyphX{fxb}{U}{fxb01}{ncommaaccent}{70}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{ecircumflex.sc}{122}
\DeclareTextGlyphX{fxb}{U}{fxb21}{tworoman}{113}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{aring.sc}{117}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Otilde}{213}
\DeclareTextGlyphX{fxb}{U}{fxb20}{figuredash}{18}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Oacute}{211}
\DeclareTextGlyphX{fxb}{U}{fxb26}{musicalnotedbl}{107}
\DeclareTextGlyphX{fxb}{U}{fxb21}{arrowdblright}{210}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{zcaron.sc}{177}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{d.superior}{195}
\DeclareTextGlyphX{fxb}{U}{fxb00}{uacute}{250}
\DeclareTextGlyphX{fxb}{U}{fxb25}{filledbox}{160}
\DeclareTextGlyphX{fxb}{U}{fxb22}{union}{42}
\DeclareTextGlyphX{fxb}{U}{fxb20}{two.inferior}{130}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{c.inferior}{74}
\DeclareTextGlyphX{fxb}{U}{fxb00}{ucircumflex}{251}
\DeclareTextGlyphX{fxb}{U}{fxb22}{gradient}{7}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Igrave}{204}
\DeclareTextGlyphX{fxb}{U}{fxb03}{omicron}{191}
\DeclareTextGlyphX{fxb}{U}{fxb00}{one}{49}
\DeclareTextGlyphX{fxb}{U}{fxb20}{minute}{50}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Ocircumflex}{212}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{hyphen.sc}{109}
\DeclareTextGlyphX{fxb}{U}{fxb22}{propersubset}{130}
\DeclareTextGlyphX{fxb}{U}{fxb02}{Tcommaaccent}{26}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FA1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FA0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FA3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FA2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FA9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FA8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FA5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FA4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FA7}{167}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FA6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F9C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F9B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F9A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F97}{151}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F96}{150}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F95}{149}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F94}{148}
\DeclareTextGlyphX{fxb}{U}{fxb00}{braceleft}{123}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F99}{153}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F98}{152}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F9F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F9D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F9E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb02}{caron}{199}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{s.sc}{99}
\DeclareTextGlyphX{fxb}{U}{fxb00}{asciicircum}{94}
\DeclareTextGlyphX{fxb}{U}{fxb03}{etatonos}{174}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Gcaron}{230}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F5A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F5C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F5B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F5E}{94}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F5D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F5F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F60}{96}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F50}{80}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F51}{81}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F52}{82}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F53}{83}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F54}{84}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F55}{85}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F56}{86}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F57}{87}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F58}{88}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F59}{89}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F6D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F6C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F6B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F6A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F6F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F6E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F71}{113}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F70}{112}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F63}{99}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F64}{100}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F61}{97}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F62}{98}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F67}{103}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F68}{104}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F65}{101}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F66}{102}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F69}{105}
\DeclareTextGlyphX{fxb}{U}{fxb01}{scedilla}{95}
\DeclareTextGlyphX{fxb}{U}{fxb02}{rhookturned.superior}{181}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F7F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb21}{Oneroman}{96}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Etatonos}{137}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F7C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F7B}{123}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Idotaccent}{48}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F7E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F7D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F80}{128}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F82}{130}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F81}{129}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F76}{118}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F77}{119}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F78}{120}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F79}{121}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F72}{114}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F73}{115}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F74}{116}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F75}{117}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F7A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F8F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F8E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F8D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F8C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F93}{147}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F92}{146}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F91}{145}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F90}{144}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F89}{137}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F87}{135}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F88}{136}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F85}{133}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F86}{134}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F83}{131}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F84}{132}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F8A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F8B}{139}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFE5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F1D}{29}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFE6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F1E}{30}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFE7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F1F}{31}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFE8}{232}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFE9}{233}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{c.sc}{83}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFEA}{234}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFEB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F1A}{26}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFEC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F1B}{27}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F1C}{28}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFEF}{239}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F15}{21}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFEE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F14}{20}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F17}{23}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F16}{22}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F19}{25}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F18}{24}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFF1}{241}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFF0}{240}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFF3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F11}{17}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFF2}{242}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F10}{16}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFF5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F13}{19}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFF4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F12}{18}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFF8}{248}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFF9}{249}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFF6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F2E}{46}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFF7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F2F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb22}{minus}{18}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFFA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb03}{Upsilondieresis}{171}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFFD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F2C}{44}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFFE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F2D}{45}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFFB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F2A}{42}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFFC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F2B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb00}{guillemotleft}{171}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F28}{40}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F27}{39}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F26}{38}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFFF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F25}{37}
\DeclareTextGlyphX{fxb}{U}{fxb20}{minus.superior}{123}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F29}{41}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F20}{32}
\DeclareTextGlyphX{fxb}{U}{fxb20}{emdash}{20}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F24}{36}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F23}{35}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F22}{34}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F21}{33}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFC7}{199}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFC8}{200}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFC9}{201}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFC3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F3F}{63}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFC4}{196}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFC5}{197}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFC6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F3B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F3C}{60}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFCA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F3D}{61}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFCB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F3E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F3A}{58}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFCD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F37}{55}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFCC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F36}{54}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFCF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F39}{57}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFCE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F38}{56}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFD1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F33}{51}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFD0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F32}{50}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFD3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F35}{53}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFD2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F34}{52}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F31}{49}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F30}{48}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFD8}{216}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFD9}{217}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFD6}{214}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFD7}{215}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFD4}{212}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFD5}{213}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFDB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F4E}{78}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFDC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F4F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F4C}{76}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFDA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F4D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F4A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F4B}{75}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{five.oldstyle}{37}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFDF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F49}{73}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFDE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F48}{72}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFDD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F47}{71}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFE4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F46}{70}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFE3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F45}{69}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFE2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F44}{68}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFE1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F43}{67}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFE0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F42}{66}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F41}{65}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1F40}{64}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni079E}{158}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFC0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni079D}{157}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFC1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni079C}{156}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFC2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni079B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni079F}{159}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFBF}{191}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFBB}{187}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFBC}{188}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFBD}{189}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFBE}{190}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFBA}{186}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFB7}{183}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFB6}{182}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFB9}{185}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFB8}{184}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFB3}{179}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFB2}{178}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFB5}{181}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFB4}{180}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFB0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni078B}{139}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFB1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni078A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni078D}{141}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{zero.slashfitted}{15}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni078C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni078F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni078E}{142}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFAE}{174}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFAF}{175}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFAC}{172}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFAD}{173}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFAA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0791}{145}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFAB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0790}{144}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0792}{146}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0793}{147}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0794}{148}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0795}{149}
\DeclareTextGlyphX{fxb}{U}{fxb01}{utilde}{105}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0796}{150}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0797}{151}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0798}{152}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFA9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0799}{153}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFA8}{168}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFA7}{167}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFA6}{166}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFA5}{165}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFA4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb20}{o.inferior}{146}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFA3}{163}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFA2}{162}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFA1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni079A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni077F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni077E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni077D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni077C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni077B}{123}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni077A}{122}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFFA0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0780}{128}
\DeclareTextGlyphX{fxb}{U}{fxb21}{fivesixths}{90}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0787}{135}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0788}{136}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0785}{133}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0786}{134}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0783}{131}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0784}{132}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0781}{129}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0782}{130}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0789}{137}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni076D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni076C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni076F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni076E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb01}{iogonek}{47}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni076B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni076A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0774}{116}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0775}{117}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0776}{118}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0777}{119}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0770}{112}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0771}{113}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0772}{114}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0773}{115}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0778}{120}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0779}{121}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{p.sc}{96}
\DeclareTextGlyphX{fxb}{U}{fxb00}{registered}{174}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Lslash}{65}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FFE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FFF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FFC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07B0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FFD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FFA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07B2}{178}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FFB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF96}{150}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FF6}{246}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF95}{149}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FF5}{245}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF98}{152}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FF8}{248}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{sacute.sc}{168}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF97}{151}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FF7}{247}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF92}{146}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FF2}{242}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF91}{145}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FF1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF94}{148}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FF4}{244}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF93}{147}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FF3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF90}{144}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FF9}{249}
\DeclareTextGlyphX{fxb}{U}{fxb03}{dieresistonos}{133}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF9E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FED}{237}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF9F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FEE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FEF}{239}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF9A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF9B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FEA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF9C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FEB}{235}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF9D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FEC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FF0}{240}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF99}{153}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF83}{131}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF82}{130}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF81}{129}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF80}{128}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF87}{135}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF86}{134}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF85}{133}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF84}{132}
\DeclareTextGlyphX{fxb}{U}{fxb02}{tcommaaccent}{27}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF8B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb01}{tbar}{103}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF8C}{140}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF8A}{138}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF8F}{143}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF8D}{141}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF8E}{142}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF88}{136}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF89}{137}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF70}{112}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF72}{114}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF71}{113}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF74}{116}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF73}{115}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF76}{118}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF75}{117}
\DeclareTextGlyphX{fxb}{U}{fxb20}{seven.inferior}{135}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF6F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb04}{afii10846}{217}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF7A}{122}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF7B}{123}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF7C}{124}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF7D}{125}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF7E}{126}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF7F}{127}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF77}{119}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF78}{120}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF79}{121}
\DeclareTextGlyphX{fxb}{U}{fxb21}{twothirds}{84}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FC8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FC9}{201}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF5E}{94}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FC6}{198}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF5F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FC7}{199}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF64}{100}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FC4}{196}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF65}{101}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FC5}{197}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF62}{98}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FC2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF63}{99}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FC3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF60}{96}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FC0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF61}{97}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FC1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF69}{105}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF68}{104}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF67}{103}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FBF}{191}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF66}{102}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FBE}{190}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF6E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FBD}{189}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF6D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FBC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF6C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FBB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF6B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FBA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF6A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FB9}{185}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{f_f_b}{49}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF4D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FB5}{181}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{f_f_h}{50}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF4E}{78}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{f_f_i}{3}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FB6}{182}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF4F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FB7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FB8}{184}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF51}{81}
\DeclareTextGlyphX{fxb}{U}{fxbfb}{f_f_l}{4}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FB1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF52}{82}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FB2}{178}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF53}{83}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FB3}{179}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{f_f_j}{51}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF54}{84}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FB4}{180}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{f_f_k}{52}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF50}{80}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FB0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF59}{89}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{zacute.sc}{175}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF56}{86}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FAE}{174}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF55}{85}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FAD}{173}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF58}{88}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF57}{87}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FAF}{175}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF5B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FAA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF5A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF5D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FAC}{172}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF5C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FAB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF3E}{62}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF3F}{63}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF3C}{60}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FE8}{232}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF3D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FE9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FE2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FE3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FE0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FE1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF42}{66}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FE6}{230}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF43}{67}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FE7}{231}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF40}{64}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FE4}{228}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF41}{65}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FE5}{229}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF47}{71}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF46}{70}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF45}{69}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF44}{68}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb01}{dotlessi}{49}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF49}{73}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF48}{72}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FDB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FDA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb03}{epsilon}{181}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb02}{dotlessj}{55}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF4C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FDF}{223}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF4B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FDE}{222}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF4A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FDD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FDC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF2B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FD7}{215}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF2C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FD8}{216}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF2D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FD9}{217}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF2E}{46}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF2F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FD0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FD1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FD2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FD3}{211}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF30}{48}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FD4}{212}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF31}{49}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FD5}{213}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF32}{50}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FD6}{214}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF34}{52}
\DeclareTextGlyphX{fxb}{U}{fxb01}{ebreve}{21}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF33}{51}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FCF}{207}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF36}{54}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF35}{53}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07C9}{201}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF38}{56}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF37}{55}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF39}{57}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FCA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni07C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FCC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FCB}{203}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF3B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FCE}{206}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF3A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb1f}{uni1FCD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06E8}{232}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06E7}{231}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06E9}{233}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06E0}{224}
\DeclareTextGlyphX{fxb}{U}{fxb22}{notelement}{9}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06E2}{226}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06E1}{225}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06E4}{228}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06E3}{227}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06E6}{230}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06E5}{229}
\DeclareTextGlyphX{fxb}{U}{fxb00}{otilde}{245}
\DeclareTextGlyphX{fxb}{U}{fxb01}{dcaron}{15}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06EA}{234}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06EB}{235}
\DeclareTextGlyphX{fxb}{U}{fxb00}{asciitilde}{126}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06EC}{236}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06ED}{237}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06EE}{238}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06EF}{239}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF04}{4}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF05}{5}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF06}{6}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06F9}{249}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF07}{7}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06F8}{248}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF00}{0}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF01}{1}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF02}{2}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF03}{3}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06F3}{243}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06F2}{242}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06F1}{241}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06F0}{240}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF08}{8}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06F7}{247}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF09}{9}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06F6}{246}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06F5}{245}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06F4}{244}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06FB}{251}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06FC}{252}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06FA}{250}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06FF}{255}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06FD}{253}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06FE}{254}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF13}{19}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF14}{20}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF11}{17}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF12}{18}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF17}{23}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF18}{24}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF15}{21}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF16}{22}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF19}{25}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF0C}{12}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF0B}{11}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF0A}{10}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF0F}{15}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF0E}{14}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF0D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb00}{quotesingle}{39}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF10}{16}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF22}{34}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF23}{35}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF24}{36}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF25}{37}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF26}{38}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF27}{39}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF28}{40}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF29}{41}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF2A}{42}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF1B}{27}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF1A}{26}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF1D}{29}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF1C}{28}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF1F}{31}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF1E}{30}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF21}{33}
\DeclareTextGlyphX{fxb}{U}{fxbff}{uniFF20}{32}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Gdotaccent}{32}
\DeclareTextGlyphX{fxb}{U}{fxb00}{ordmasculine}{186}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Icircumflex}{206}
\DeclareTextGlyphX{fxb}{U}{fxb20}{lira}{164}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0701}{1}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0702}{2}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0703}{3}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0704}{4}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0705}{5}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0706}{6}
\DeclareTextGlyphX{fxb}{U}{fxb21}{oneroman}{112}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0707}{7}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0708}{8}
\DeclareTextGlyphX{fxb}{U}{fxb20}{underscoredbl}{23}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0700}{0}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{three.fitted}{19}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0718}{24}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0719}{25}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0716}{22}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0717}{23}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0714}{20}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0715}{21}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0712}{18}
\DeclareTextGlyphX{fxb}{U}{fxb03}{theta1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb21}{elevenroman}{122}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0713}{19}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0710}{16}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0711}{17}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni070F}{15}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni070E}{14}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni070D}{13}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni070C}{12}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni070B}{11}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni070A}{10}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0709}{9}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0727}{39}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0728}{40}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0729}{41}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0723}{35}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{scommaaccent.sc}{181}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0724}{36}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0725}{37}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0726}{38}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0720}{32}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0721}{33}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0722}{34}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni071F}{31}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni071C}{28}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni071B}{27}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni071E}{30}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni071D}{29}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni071A}{26}
\DeclareTextGlyphX{fxb}{U}{fxb02}{gammalatin}{99}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0733}{51}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0732}{50}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0731}{49}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0730}{48}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0737}{55}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0736}{54}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{Odieresis.alt}{45}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0735}{53}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0734}{52}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0739}{57}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0738}{56}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni072A}{42}
\DeclareTextGlyphX{fxb}{U}{fxb01}{kcommaaccent}{55}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni072B}{43}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni072E}{46}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni072F}{47}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni072C}{44}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni072D}{45}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0740}{64}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0742}{66}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0741}{65}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0744}{68}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0743}{67}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0746}{70}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0745}{69}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0748}{72}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0747}{71}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0749}{73}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni073A}{58}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni073B}{59}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni073C}{60}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni073D}{61}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni073E}{62}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni073F}{63}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0755}{85}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0754}{84}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0753}{83}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0752}{82}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0751}{81}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0750}{80}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0759}{89}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0758}{88}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0757}{87}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0756}{86}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni074C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni074D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni074A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni074B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni074E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni074F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0764}{100}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0763}{99}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0766}{102}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0765}{101}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0760}{96}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0762}{98}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0761}{97}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0768}{104}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0767}{103}
\DeclareTextGlyphX{fxb}{U}{fxb00}{section}{167}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni0769}{105}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni075B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni075C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni075D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni075E}{94}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni075A}{90}
\DeclareTextGlyphX{fxb}{U}{fxb07}{uni075F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb01}{ecaron}{27}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni065F}{95}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni065E}{94}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni065D}{93}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni065C}{92}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni065B}{91}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni065A}{90}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{b.superior}{193}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0668}{104}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0669}{105}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0666}{102}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0667}{103}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0664}{100}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0665}{101}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0662}{98}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0663}{99}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0660}{96}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0661}{97}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni064F}{79}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni064C}{76}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni064B}{75}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni064E}{78}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni064D}{77}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni064A}{74}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0657}{87}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0658}{88}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0659}{89}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0653}{83}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0654}{84}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0655}{85}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0656}{86}
\DeclareTextGlyphX{fxb}{U}{fxb01}{Hcircumflex}{36}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0650}{80}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0651}{81}
\DeclareTextGlyphX{fxb}{U}{fxb00}{idieresis}{239}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0652}{82}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0681}{129}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0680}{128}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni067D}{125}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni067C}{124}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni067B}{123}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{adieresis.sc}{116}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni067A}{122}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni067F}{127}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni067E}{126}
\DeclareTextGlyphX{fxb}{U}{fxb00}{adieresis}{228}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni068A}{138}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0684}{132}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0685}{133}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0682}{130}
\DeclareTextGlyphX{fxb}{U}{fxb20}{franc}{163}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0683}{131}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0688}{136}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0689}{137}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0686}{134}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0687}{135}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Ccedilla}{199}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0670}{112}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni066A}{106}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni066C}{108}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni066B}{107}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni066E}{110}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni066D}{109}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni066F}{111}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0679}{121}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0671}{113}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0672}{114}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0673}{115}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0674}{116}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0675}{117}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0676}{118}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0677}{119}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0678}{120}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni069E}{158}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni069F}{159}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni069C}{156}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni069D}{157}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni068F}{143}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni068B}{139}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni068C}{140}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni068D}{141}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni068E}{142}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0690}{144}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0691}{145}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0692}{146}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0698}{152}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0697}{151}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0699}{153}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0694}{148}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0693}{147}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0696}{150}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni0695}{149}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{uring.sc}{173}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni069B}{155}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni069A}{154}
\DeclareTextGlyphX{fxb}{U}{fxb00}{cent}{162}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{lcaron.sc}{178}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{a.superior}{192}
\DeclareTextGlyphX{fxb}{U}{fxb20}{peseta}{167}
\DeclareTextGlyphX{fxb}{U}{fxbe1}{eight.taboldstyle}{32}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06BA}{186}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06BC}{188}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06BB}{187}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06BE}{190}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06BD}{189}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06BF}{191}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06B0}{176}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06B1}{177}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06B2}{178}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06B3}{179}
\DeclareTextGlyphX{fxb}{U}{fxbe0}{p.superior}{207}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06B8}{184}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06B9}{185}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06B4}{180}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06B5}{181}
\DeclareTextGlyphX{fxb}{U}{fxb20}{a.inferior}{144}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06B6}{182}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06B7}{183}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06AB}{171}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06AA}{170}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06AF}{175}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06AE}{174}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06AD}{173}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06AC}{172}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06A1}{161}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06A2}{162}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06A0}{160}
\DeclareTextGlyphX{fxb}{U}{fxb21}{arrowboth}{148}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06A9}{169}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06A7}{167}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06A8}{168}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06A5}{165}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06A6}{166}
\DeclareTextGlyphX{fxb}{U}{fxb03}{omicrontonos}{204}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06A3}{163}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06A4}{164}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06DA}{218}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06DC}{220}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06DB}{219}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06DE}{222}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06DD}{221}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06DF}{223}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06D0}{208}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06D1}{209}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06D2}{210}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06D3}{211}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06D4}{212}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06D5}{213}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06D6}{214}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06D7}{215}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06D8}{216}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06D9}{217}
\DeclareTextGlyphX{fxb}{U}{fxb00}{Aacute}{193}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06CD}{205}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06CC}{204}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06CB}{203}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06CA}{202}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06CF}{207}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06CE}{206}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06C0}{192}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06C3}{195}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06C4}{196}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06C1}{193}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06C2}{194}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06C7}{199}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06C8}{200}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06C5}{197}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06C6}{198}
\DeclareTextGlyphX{fxb}{U}{fxb06}{uni06C9}{201}


==> texmf/tex/latex/vibertine/fxl.inc <==
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE096}{150}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl22}{greaterequal}{101}
\DeclareTextGlyphX{fxl}{U}{fxl03}{kappa}{186}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl01}{scircumflex}{93}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE095}{149}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE094}{148}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl20}{sixperemspace}{6}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl00}{D}{68}
\DeclareTextGlyphX{fxl}{U}{fxl00}{E}{69}
\DeclareTextGlyphX{fxl}{U}{fxl00}{F}{70}
\DeclareTextGlyphX{fxl}{U}{fxl00}{G}{71}
\DeclareTextGlyphX{fxl}{U}{fxl00}{A}{65}
\DeclareTextGlyphX{fxl}{U}{fxl00}{B}{66}
\DeclareTextGlyphX{fxl}{U}{fxl00}{C}{67}
\DeclareTextGlyphX{fxl}{U}{fxl00}{L}{76}
\DeclareTextGlyphX{fxl}{U}{fxl00}{M}{77}
\DeclareTextGlyphX{fxl}{U}{fxl00}{N}{78}
\DeclareTextGlyphX{fxl}{U}{fxl00}{O}{79}
\DeclareTextGlyphX{fxl}{U}{fxl00}{H}{72}
\DeclareTextGlyphX{fxl}{U}{fxl00}{I}{73}
\DeclareTextGlyphX{fxl}{U}{fxl00}{J}{74}
\DeclareTextGlyphX{fxl}{U}{fxl00}{K}{75}
\DeclareTextGlyphX{fxl}{U}{fxl00}{U}{85}
\DeclareTextGlyphX{fxl}{U}{fxl00}{T}{84}
\DeclareTextGlyphX{fxl}{U}{fxl00}{W}{87}
\DeclareTextGlyphX{fxl}{U}{fxl00}{V}{86}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Q}{81}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE06C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl00}{P}{80}
\DeclareTextGlyphX{fxl}{U}{fxl20}{hyphentwo}{16}
\DeclareTextGlyphX{fxl}{U}{fxl00}{S}{83}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE06E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl00}{R}{82}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE06F}{111}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE06B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Y}{89}
\DeclareTextGlyphX{fxl}{U}{fxl00}{X}{88}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Z}{90}
\DeclareTextGlyphX{fxl}{U}{fxle1}{l.inferior}{83}
\DeclareTextGlyphX{fxl}{U}{fxl00}{f}{102}
\DeclareTextGlyphX{fxl}{U}{fxl00}{g}{103}
\DeclareTextGlyphX{fxl}{U}{fxl00}{d}{100}
\DeclareTextGlyphX{fxl}{U}{fxl00}{e}{101}
\DeclareTextGlyphX{fxl}{U}{fxl00}{b}{98}
\DeclareTextGlyphX{fxl}{U}{fxl00}{c}{99}
\DeclareTextGlyphX{fxl}{U}{fxl00}{a}{97}
\DeclareTextGlyphX{fxl}{U}{fxl00}{n}{110}
\DeclareTextGlyphX{fxl}{U}{fxl00}{o}{111}
\DeclareTextGlyphX{fxl}{U}{fxl00}{l}{108}
\DeclareTextGlyphX{fxl}{U}{fxl00}{m}{109}
\DeclareTextGlyphX{fxl}{U}{fxl00}{j}{106}
\DeclareTextGlyphX{fxl}{U}{fxl00}{k}{107}
\DeclareTextGlyphX{fxl}{U}{fxl00}{h}{104}
\DeclareTextGlyphX{fxl}{U}{fxl00}{i}{105}
\DeclareTextGlyphX{fxl}{U}{fxl00}{w}{119}
\DeclareTextGlyphX{fxl}{U}{fxl00}{v}{118}
\DeclareTextGlyphX{fxl}{U}{fxl00}{u}{117}
\DeclareTextGlyphX{fxl}{U}{fxl00}{t}{116}
\DeclareTextGlyphX{fxl}{U}{fxl00}{s}{115}
\DeclareTextGlyphX{fxl}{U}{fxl00}{r}{114}
\DeclareTextGlyphX{fxl}{U}{fxl00}{q}{113}
\DeclareTextGlyphX{fxl}{U}{fxl00}{p}{112}
\DeclareTextGlyphX{fxl}{U}{fxl00}{z}{122}
\DeclareTextGlyphX{fxl}{U}{fxl00}{y}{121}
\DeclareTextGlyphX{fxl}{U}{fxl00}{x}{120}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl21}{estimated}{46}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE04F}{79}
\DeclareTextGlyphX{fxl}{U}{fxle0}{z.sc}{106}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27B0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27B2}{178}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl01}{tcedilla}{99}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE02F}{47}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE02B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE02A}{42}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE040}{64}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE041}{65}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE042}{66}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni27DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl25}{openbullet}{230}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE00C}{12}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE00D}{13}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE00A}{10}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE00B}{11}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE007}{7}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE008}{8}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE005}{5}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE006}{6}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE009}{9}
\DeclareTextGlyphX{fxl}{U}{fxl01}{longs}{127}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE00E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl00}{sterling}{163}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE01C}{28}
\DeclareTextGlyphX{fxl}{U}{fxle0}{V.alt}{234}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE01E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Iogonek}{46}
\DeclareTextGlyphX{fxl}{U}{fxl00}{space}{32}
\DeclareTextGlyphX{fxl}{U}{fxl21}{fiveeighths}{93}
\DeclareTextGlyphX{fxl}{U}{fxle0}{atilde.sc}{115}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE002}{2}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE001}{1}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE004}{4}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE003}{3}
\DeclareTextGlyphX{fxl}{U}{fxl20}{hyphendot}{39}
\DeclareTextGlyphX{fxl}{U}{fxl00}{eight}{56}
\DeclareTextGlyphX{fxl}{U}{fxle0}{Q_u.sc}{147}
\DeclareTextGlyphX{fxl}{U}{fxl02}{hhook.superior}{177}
\DeclareTextGlyphX{fxl}{U}{fxl20}{six.superior}{118}
\DeclareTextGlyphX{fxl}{U}{fxl20}{quotedblrev}{31}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2760}{96}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni275E}{94}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni275D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni275F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni275A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni275C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni275B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl01}{zdotaccent}{124}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2769}{105}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2765}{101}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2766}{102}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2767}{103}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2768}{104}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2761}{97}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2762}{98}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2763}{99}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2764}{100}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{longs_t}{5}
\DeclareTextGlyphX{fxl}{U}{fxl00}{brokenbar}{166}
\DeclareTextGlyphX{fxl}{U}{fxle0}{longs_s}{69}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Alphatonos}{134}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni274F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni274E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni274D}{77}
\DeclareTextGlyphX{fxl}{U}{fxle0}{longs_l}{67}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni274C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni274B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni274A}{74}
\DeclareTextGlyphX{fxl}{U}{fxle0}{longs_h}{71}
\DeclareTextGlyphX{fxl}{U}{fxle0}{longs_i}{62}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2758}{88}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2759}{89}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2756}{86}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2757}{87}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2754}{84}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2755}{85}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2752}{82}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2753}{83}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2750}{80}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2751}{81}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2780}{128}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2782}{130}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2781}{129}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni277C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni277B}{123}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni277E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni277D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni277F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni278A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Eta}{151}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni278B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2783}{131}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2784}{132}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2785}{133}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2786}{134}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Eth}{208}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2787}{135}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2788}{136}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2789}{137}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2771}{113}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2770}{112}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni276D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni276C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni276B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni276A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni276F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni276E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni277A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2774}{116}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2775}{117}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2772}{114}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2773}{115}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2778}{120}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2779}{121}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2776}{118}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2777}{119}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni271A}{26}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni271B}{27}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni271C}{28}
\DeclareTextGlyphX{fxl}{U}{fxle0}{c.superior}{194}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Ibreve}{44}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni271D}{29}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni271E}{30}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni271F}{31}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2722}{34}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2721}{33}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2724}{36}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2723}{35}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2720}{32}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2729}{41}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2726}{38}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2725}{37}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2728}{40}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2727}{39}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni270A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni270B}{11}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni270E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni270F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni270C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni270D}{13}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2713}{19}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2712}{18}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2711}{17}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2710}{16}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ae.sc}{118}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2719}{25}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2718}{24}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2717}{23}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2716}{22}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2715}{21}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Ebreve}{20}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2714}{20}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni273A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni273B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni273C}{60}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni273D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni273E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni273F}{63}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2740}{64}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2742}{66}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2741}{65}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2744}{68}
\DeclareTextGlyphX{fxl}{U}{fxl01}{hcircumflex}{37}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2743}{67}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2746}{70}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2745}{69}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2748}{72}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2747}{71}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2749}{73}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni272C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni272D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni272A}{42}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni272B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni272E}{46}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni272F}{47}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2731}{49}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2730}{48}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2735}{53}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2734}{52}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2733}{51}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2732}{50}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Searrow}{216}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2739}{57}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2738}{56}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2737}{55}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2736}{54}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl00}{zero}{48}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl21}{eightroman}{119}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uniE0B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl00}{questiondown}{191}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{guilsinglleft.sc}{184}
\DeclareTextGlyphX{fxl}{U}{fxl20}{quotesinglbase}{26}
\DeclareTextGlyphX{fxl}{U}{fxl00}{dieresis}{168}
\DeclareTextGlyphX{fxl}{U}{fxl03}{zeta}{182}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Eng}{74}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni279F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni279D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni279E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2799}{153}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2798}{152}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2795}{149}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2794}{148}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2797}{151}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2796}{150}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni279A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni279C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni279B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni278C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni278D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni278E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni278F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Zeta}{150}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2790}{144}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2791}{145}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2792}{146}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2793}{147}
\DeclareTextGlyphX{fxl}{U}{fxl01}{amacron}{1}
\DeclareTextGlyphX{fxl}{U}{fxle1}{j.inferior}{81}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl02}{tilde}{220}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl00}{bracketright}{93}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Cdotaccent}{10}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Omega}{169}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EA2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EA1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EA4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EA3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl20}{figurespace}{7}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EA0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EA9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EA6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EA5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EA8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EA7}{167}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Scircumflex}{92}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EAC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EAD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EAA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EAB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EAE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EAF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EB1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EB0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EB5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EB4}{180}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EB3}{179}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EB2}{178}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EB9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EB8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EB7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EB6}{182}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxle1}{q.inferior}{88}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EBA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EBB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EBC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EBD}{189}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EBE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EBF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl00}{acircumflex}{226}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EC0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EC2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EC1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EC4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxle0}{germandbls.scalt}{145}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EC3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EC6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EC5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EC8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EC7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EC9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{guillemotright.sc}{183}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ECF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ECE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Tcedilla}{98}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ECD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ECC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ECB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ECA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxle0}{a.sc}{81}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ED8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ED9}{217}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ED6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ED7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ED4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ED5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxle0}{m.sc}{93}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ED2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ED3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ED0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1ED1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EE0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EDE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26B2}{178}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EDD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EDF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EDA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EDC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26B0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EDB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EE9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxle0}{eng.sc}{164}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EE5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EE6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EE7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EE8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EE1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EE2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EE3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni26BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EE4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EF1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EF0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EEC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EEB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EEA}{234}
\DeclareTextGlyphX{fxl}{U}{fxle1}{n.inferior}{85}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EEF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EEE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EFA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EF4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EF5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EF8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EF9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EF6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EF7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl02}{l.superior}{225}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EFC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EFB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EFE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EFD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1EFF}{255}
\DeclareTextGlyphX{fxl}{U}{fxle0}{seven.fitted}{23}
\DeclareTextGlyphX{fxl}{U}{fxl02}{Rsmallinverted.superior}{182}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Lambda}{155}
\DeclareTextGlyphX{fxl}{U}{fxl00}{nine}{57}
\DeclareTextGlyphX{fxl}{U}{fxl00}{oacute}{243}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2701}{1}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2702}{2}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2700}{0}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2709}{9}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2707}{7}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2708}{8}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2705}{5}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2706}{6}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2703}{3}
\DeclareTextGlyphX{fxl}{U}{fxl27}{uni2704}{4}
\DeclareTextGlyphX{fxl}{U}{fxle0}{Euro.fitted}{26}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Uacute}{218}
\DeclareTextGlyphX{fxl}{U}{fxle0}{longs_longs_i}{68}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ydieresis.sc}{143}
\DeclareTextGlyphX{fxl}{U}{fxl20}{second}{51}
\DeclareTextGlyphX{fxl}{U}{fxl20}{enquad}{0}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Utilde}{104}
\DeclareTextGlyphX{fxl}{U}{fxle0}{tcedilla.sc}{171}
\DeclareTextGlyphX{fxl}{U}{fxl20}{six.inferior}{134}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Gcommaaccent}{34}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F0E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F0F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F0C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F0D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl00}{asterisk}{42}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F0A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F0B}{11}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F06}{6}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F05}{5}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F04}{4}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F03}{3}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F09}{9}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F08}{8}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F07}{7}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F02}{2}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F01}{1}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F00}{0}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni265B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni265A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni265D}{93}
\DeclareTextGlyphX{fxl}{U}{fxle0}{scedilla.sc}{169}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni265C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E00}{0}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni265F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E01}{1}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni265E}{94}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E02}{2}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E03}{3}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E04}{4}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E05}{5}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E06}{6}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E07}{7}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E08}{8}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E09}{9}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2661}{97}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2660}{96}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2662}{98}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2663}{99}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2664}{100}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Omegatonos}{143}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2665}{101}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E0A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2666}{102}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2667}{103}
\DeclareTextGlyphX{fxl}{U}{fxle0}{otilde.sc}{133}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E0C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2668}{104}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E0B}{11}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2669}{105}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E0E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E0D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E0F}{15}
\DeclareTextGlyphX{fxl}{U}{fxle0}{j.sc}{90}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni264C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni264B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni264A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni264F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni264E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni264D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2650}{80}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2653}{83}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2654}{84}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2651}{81}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2652}{82}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2657}{87}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2658}{88}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2655}{85}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2656}{86}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2659}{89}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E22}{34}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni263D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E23}{35}
\DeclareTextGlyphX{fxl}{U}{fxl21}{threeroman}{114}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni263C}{60}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E24}{36}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni263F}{63}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E25}{37}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni263E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E20}{32}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni263B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E21}{33}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni263A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E26}{38}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E27}{39}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E28}{40}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E29}{41}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E2C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2644}{68}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E2B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2645}{69}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E2E}{46}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2646}{70}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E2D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2647}{71}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2641}{65}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E2A}{42}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2643}{67}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2648}{72}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E2F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2649}{73}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E13}{19}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni262E}{46}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E14}{20}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni262D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E11}{17}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni262C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E12}{18}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni262B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni262A}{42}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ocircumflex.sc}{132}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E10}{16}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E19}{25}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E17}{23}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E18}{24}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E15}{21}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E16}{22}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni262F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E1D}{29}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2635}{53}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E1C}{28}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2636}{54}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E1B}{27}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2633}{51}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E1A}{26}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2634}{52}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2631}{49}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2632}{50}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2630}{48}
\DeclareTextGlyphX{fxl}{U}{fxl20}{quotedblleft}{28}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Rfraktur}{28}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2639}{57}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E1F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2637}{55}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E1E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2638}{56}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E49}{73}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni261E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E48}{72}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni261F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E41}{65}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E40}{64}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E43}{67}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E42}{66}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E45}{69}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni261A}{26}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E44}{68}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni261B}{27}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E47}{71}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni261C}{28}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E46}{70}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni261D}{29}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2627}{39}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2626}{38}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2629}{41}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2628}{40}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E50}{80}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E4A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E4B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2621}{33}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E4C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2620}{32}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E4D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2623}{35}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E4E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2622}{34}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E4F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2625}{37}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2624}{36}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni260F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E39}{57}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E38}{56}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni260D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E37}{55}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni260E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E32}{50}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E31}{49}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E30}{48}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E36}{54}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni260B}{11}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E35}{53}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni260C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E34}{52}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E33}{51}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni260A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2618}{24}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2617}{23}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2616}{22}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2615}{21}
\DeclareTextGlyphX{fxl}{U}{fxl01}{lslash}{66}
\DeclareTextGlyphX{fxl}{U}{fxl01}{racute}{85}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2619}{25}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E3A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2610}{16}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E3B}{59}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{hyphen.cap}{186}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E3E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2614}{20}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E3F}{63}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2613}{19}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E3C}{60}
\DeclareTextGlyphX{fxl}{U}{fxl03}{acutecomb}{1}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2612}{18}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E3D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2611}{17}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E6A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E67}{103}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E66}{102}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E69}{105}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E68}{104}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E63}{99}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E62}{98}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E65}{101}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Imacron}{42}
\DeclareTextGlyphX{fxl}{U}{fxl22}{infinity}{30}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E64}{100}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2609}{9}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E70}{112}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2608}{8}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E71}{113}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E72}{114}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2605}{5}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2604}{4}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2607}{7}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2606}{6}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E6F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2601}{1}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2600}{0}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2603}{3}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2602}{2}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E6B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E6C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E6D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E6E}{110}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{parenright.sc}{175}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E59}{89}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E58}{88}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E57}{87}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E56}{86}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E55}{85}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E54}{84}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E53}{83}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E52}{82}
\DeclareTextGlyphX{fxl}{U}{fxle0}{eth.sc}{128}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E51}{81}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E60}{96}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E61}{97}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E5E}{94}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E5F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E5C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E5D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E5A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E5B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E8F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E8E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E8D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E90}{144}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E94}{148}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E93}{147}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E92}{146}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E91}{145}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E86}{134}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E87}{135}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E88}{136}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E89}{137}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E8B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E8C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E8A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E7D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E7C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E7F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E7E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uhorn}{176}
\DeclareTextGlyphX{fxl}{U}{fxl01}{rcaron}{89}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E73}{115}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E74}{116}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E75}{117}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E76}{118}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E77}{119}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E78}{120}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E79}{121}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E7A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E7B}{123}
\DeclareTextGlyphX{fxl}{U}{fxl03}{iotadieresistonos}{144}
\DeclareTextGlyphX{fxl}{U}{fxl20}{five.superior}{117}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E9F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E99}{153}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ampersand.sc}{189}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E95}{149}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E96}{150}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E97}{151}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E98}{152}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E9A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E9B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E9C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{uni1E9D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni269E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni269F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Ecaron}{26}
\DeclareTextGlyphX{fxl}{U}{fxl22}{partialdiff}{2}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Ubreve}{108}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni269B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni269A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni269D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni269C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2696}{150}
\DeclareTextGlyphX{fxl}{U}{fxl01}{ubreve}{109}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2695}{149}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2698}{152}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2697}{151}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2699}{153}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2690}{144}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2691}{145}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2692}{146}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2693}{147}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2694}{148}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni268D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni268E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni268F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni268C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni268B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni268A}{138}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ampersand.alt}{80}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2689}{137}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2688}{136}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2687}{135}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2686}{134}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2685}{133}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2684}{132}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2682}{130}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2683}{131}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2680}{128}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2681}{129}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni267E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni267F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni267C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni267D}{125}
\DeclareTextGlyphX{fxl}{U}{fxle1}{d.inferior}{75}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni267B}{123}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni267A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2678}{120}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2677}{119}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2679}{121}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2674}{116}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2673}{115}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2676}{118}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2675}{117}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2670}{112}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2671}{113}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Uring}{110}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni2672}{114}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Amacron}{0}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni266F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni266C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni266D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl26}{uni266E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl01}{lcommaaccent}{60}
\DeclareTextGlyphX{fxl}{U}{fxl03}{theta}{184}
\DeclareTextGlyphX{fxl}{U}{fxl21}{threefifths}{87}
\DeclareTextGlyphX{fxl}{U}{fxl25}{H18533}{207}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Idieresis}{207}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB0A}{10}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB0C}{12}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB0B}{11}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB07}{7}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB09}{9}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB08}{8}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB13}{19}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB14}{20}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB11}{17}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB12}{18}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB10}{16}
\DeclareTextGlyphX{fxl}{U}{fxl03}{dotbelowcomb}{35}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB0F}{15}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB0D}{13}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB0E}{14}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB1D}{29}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB1C}{28}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB1B}{27}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB1A}{26}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB19}{25}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB18}{24}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB17}{23}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB16}{22}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB15}{21}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB22}{34}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB23}{35}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB24}{36}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB25}{37}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB20}{32}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB21}{33}
\DeclareTextGlyphX{fxl}{U}{fxl20}{perthousand}{48}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB1E}{30}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB1F}{31}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB2C}{44}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB2B}{43}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB2E}{46}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB2D}{45}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB2A}{42}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB27}{39}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB26}{38}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB29}{41}
\DeclareTextGlyphX{fxl}{U}{fxl00}{threequarters}{190}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB28}{40}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl00}{AE}{198}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25B0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxle0}{t.sc}{100}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB7D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB7C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB7F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB7E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxle0}{Adieresis.alt}{44}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB7B}{123}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB7A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB73}{115}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB74}{116}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB75}{117}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB76}{118}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB77}{119}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB78}{120}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB79}{121}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB70}{112}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB71}{113}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB72}{114}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB8F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB8E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl02}{afii64937}{189}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB8D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl00}{onequarter}{188}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB8C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB8B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB8A}{138}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB86}{134}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB87}{135}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB84}{132}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB85}{133}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni25FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Thorn}{222}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB88}{136}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB89}{137}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB82}{130}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB83}{131}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB80}{128}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB81}{129}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB9F}{159}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB9E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Mu}{156}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB9B}{155}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB9A}{154}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB9D}{157}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB9C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Sigma}{163}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB99}{153}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB95}{149}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ohungarumlaut.sc}{165}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB96}{150}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB97}{151}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB98}{152}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB91}{145}
\DeclareTextGlyphX{fxl}{U}{fxl01}{OE}{82}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB92}{146}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB93}{147}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB94}{148}
\DeclareTextGlyphX{fxl}{U}{fxl03}{iotatonos}{175}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB90}{144}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Nu}{157}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB37}{55}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB38}{56}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB39}{57}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB3A}{58}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB3B}{59}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB3C}{60}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB3D}{61}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB3E}{62}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB3F}{63}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB2F}{47}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB30}{48}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB32}{50}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB31}{49}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB34}{52}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB33}{51}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB36}{54}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB35}{53}
\DeclareTextGlyphX{fxl}{U}{fxl01}{IJ}{50}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB48}{72}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB49}{73}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB4B}{75}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB4C}{76}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB4A}{74}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB4F}{79}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB4D}{77}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB4E}{78}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB43}{67}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB42}{66}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB41}{65}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB40}{64}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB47}{71}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB46}{70}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB45}{69}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB44}{68}
\DeclareTextGlyphX{fxl}{U}{fxl01}{ncaron}{72}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB59}{89}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB5E}{94}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB5F}{95}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB5A}{90}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB5B}{91}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB5C}{92}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB5D}{93}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB50}{80}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB56}{86}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB55}{85}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB58}{88}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ecaron.sc}{158}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB57}{87}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB52}{82}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB51}{81}
\DeclareTextGlyphX{fxl}{U}{fxl02}{afii57929}{188}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB54}{84}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB53}{83}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB6A}{106}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB6F}{111}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB6D}{109}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB6E}{110}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB6B}{107}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB6C}{108}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB61}{97}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB60}{96}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB69}{105}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB68}{104}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB67}{103}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB66}{102}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB65}{101}
\DeclareTextGlyphX{fxl}{U}{fxl20}{x.inferior}{147}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB64}{100}
\DeclareTextGlyphX{fxl}{U}{fxl20}{exclam_question}{73}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB63}{99}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFB62}{98}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBA2}{162}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBA1}{161}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBA4}{164}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBA3}{163}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBA0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Ncaron}{71}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2500}{0}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBBA}{186}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBBB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2502}{2}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBBC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2501}{1}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBBD}{189}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2504}{4}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBBE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2503}{3}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBB6}{182}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2506}{6}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBB7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2505}{5}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBB8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2508}{8}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBB9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2507}{7}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2509}{9}
\DeclareTextGlyphX{fxl}{U}{fxle0}{one.oldstyle}{33}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBC0}{192}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBC2}{194}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBC1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl03}{gamma}{179}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBC4}{196}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBC3}{195}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBC6}{198}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBC5}{197}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBBF}{191}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBAC}{172}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBAD}{173}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBAA}{170}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBAB}{171}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBA7}{167}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBA8}{168}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBA5}{165}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBA6}{166}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBA9}{169}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBB1}{177}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBB0}{176}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBB5}{181}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBB4}{180}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBB3}{179}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBB2}{178}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBAF}{175}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBAE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl00}{percent}{37}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2527}{39}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2528}{40}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2529}{41}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2523}{35}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2524}{36}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2525}{37}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2526}{38}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2520}{32}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2521}{33}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2522}{34}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni251F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni251C}{28}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni251B}{27}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni251E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni251D}{29}
\DeclareTextGlyphX{fxl}{U}{fxl26}{musicalnote}{106}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni251A}{26}
\DeclareTextGlyphX{fxl}{U}{fxle0}{R.alt}{236}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2518}{24}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2519}{25}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2516}{22}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2517}{23}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2514}{20}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2515}{21}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2512}{18}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2513}{19}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Pi}{160}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2510}{16}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2511}{17}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Zdotaccent}{123}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni250F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni250E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni250D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni250C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni250B}{11}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni250A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl00}{hyphen}{45}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2549}{73}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2541}{65}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2542}{66}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2543}{67}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2544}{68}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2545}{69}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2546}{70}
\DeclareTextGlyphX{fxl}{U}{fxl25}{lozenge}{202}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2547}{71}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2548}{72}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2540}{64}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni253A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni253C}{60}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni253B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni253E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni253D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni253F}{63}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2538}{56}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2539}{57}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2532}{50}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2533}{51}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2530}{48}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2531}{49}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2536}{54}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2537}{55}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2534}{52}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2535}{53}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni252B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni252A}{42}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni252F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni252E}{46}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni252D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni252C}{44}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni255F}{95}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni255D}{93}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni255E}{94}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni255B}{91}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni255C}{92}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2561}{97}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2562}{98}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2560}{96}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2569}{105}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2568}{104}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2567}{103}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2566}{102}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2565}{101}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2564}{100}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2563}{99}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni256B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni256A}{106}
\DeclareTextGlyphX{fxl}{U}{fxle0}{egrave.sc}{120}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni254E}{78}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni254F}{79}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni254A}{74}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni254B}{75}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni254C}{76}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni254D}{77}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2550}{80}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2551}{81}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2557}{87}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2556}{86}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2559}{89}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2558}{88}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2553}{83}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2552}{82}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2555}{85}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2554}{84}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni255A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Sevenroman}{102}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni257F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni257D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni257E}{126}
\DeclareTextGlyphX{fxl}{U}{fxle0}{u.superior}{212}
\DeclareTextGlyphX{fxl}{U}{fxl02}{gammalatin.superior}{224}
\DeclareTextGlyphX{fxl}{U}{fxl20}{guilsinglleft}{57}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2580}{128}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2583}{131}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2584}{132}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2581}{129}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2582}{130}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2588}{136}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{Ygrave}{242}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2587}{135}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2586}{134}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2585}{133}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2589}{137}
\DeclareTextGlyphX{fxl}{U}{fxle0}{b.sc}{82}
\DeclareTextGlyphX{fxl}{U}{fxl03}{upsilontonos}{205}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni258D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni258C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni258B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni258A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni256C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni256D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni256E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni256F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2570}{112}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2571}{113}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2572}{114}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2573}{115}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2575}{117}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2574}{116}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2577}{119}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl00}{degree}{176}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2576}{118}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2579}{121}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2578}{120}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl21}{oneeighth}{91}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni257A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni257C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni257B}{123}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBE0}{224}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBE7}{231}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBE8}{232}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBE5}{229}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBE6}{230}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBE3}{227}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBE4}{228}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBE1}{225}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBE2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni259F}{159}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBD9}{217}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBD8}{216}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBDF}{223}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBDE}{222}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBDD}{221}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBDC}{220}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBDB}{219}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBDA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2593}{147}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2592}{146}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2595}{149}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2594}{148}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2591}{145}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2590}{144}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBD4}{212}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBD5}{213}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBD6}{214}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBD7}{215}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBD0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni258F}{143}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBD1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni258E}{142}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBD2}{210}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBD3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni259B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni259C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni259D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni259E}{158}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBC8}{200}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBC7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Xi}{158}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBC9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni259A}{154}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBCD}{205}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBCC}{204}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBCF}{207}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBCE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2596}{150}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2597}{151}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBCB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2598}{152}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBCA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl25}{uni2599}{153}
\DeclareTextGlyphX{fxl}{U}{fxl03}{epsilontonos}{173}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBFA}{250}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBFE}{254}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBFD}{253}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBFC}{252}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBFB}{251}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBFF}{255}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBF0}{240}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBF1}{241}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBF2}{242}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBF3}{243}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBF4}{244}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBF5}{245}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBF6}{246}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBF7}{247}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBF8}{248}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBF9}{249}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBE9}{233}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBEB}{235}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBEA}{234}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBED}{237}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBEC}{236}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBEF}{239}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{uniFBEE}{238}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE14C}{76}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE148}{72}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE156}{86}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE15F}{95}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE168}{104}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE169}{105}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE166}{102}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE167}{103}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE164}{100}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE165}{101}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE162}{98}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE163}{99}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Dcroat}{16}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Beta}{146}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE16C}{108}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE16B}{107}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE16E}{110}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE16D}{109}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE16F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Acircumflex}{194}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE16A}{106}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE173}{115}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE174}{116}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE175}{117}
\DeclareTextGlyphX{fxl}{U}{fxl01}{gcommaaccent}{35}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE176}{118}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE177}{119}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE178}{120}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE179}{121}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE170}{112}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE171}{113}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE172}{114}
\DeclareTextGlyphX{fxl}{U}{fxl20}{trianglebullet}{35}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE17F}{127}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE17E}{126}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE17D}{125}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE17C}{124}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE17B}{123}
\DeclareTextGlyphX{fxl}{U}{fxl01}{ohorn}{161}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE17A}{122}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE186}{134}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE187}{135}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE184}{132}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE185}{133}
\DeclareTextGlyphX{fxl}{U}{fxl00}{yen}{165}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE188}{136}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE189}{137}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE182}{130}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE183}{131}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE180}{128}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE181}{129}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE18A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE18B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE18C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE18D}{141}
\DeclareTextGlyphX{fxl}{U}{fxle0}{gbreve.sc}{159}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE18E}{142}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE18F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE192}{146}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE191}{145}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE194}{148}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE193}{147}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE190}{144}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE199}{153}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE196}{150}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE195}{149}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE198}{152}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE197}{151}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE19C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE19D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE19A}{154}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE19B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE19E}{158}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE19F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24B0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24B2}{178}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl00}{colon}{58}
\DeclareTextGlyphX{fxl}{U}{fxle0}{scaron.sc}{170}
\DeclareTextGlyphX{fxl}{U}{fxl21}{twelveroman}{123}
\DeclareTextGlyphX{fxl}{U}{fxl00}{at}{64}
\DeclareTextGlyphX{fxl}{U}{fxl00}{ae}{230}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Zacute}{121}
\DeclareTextGlyphX{fxl}{U}{fxl03}{nu}{189}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl01}{oe}{83}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxl21}{arrowupdn}{149}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Cacute}{6}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl20}{dong}{171}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl21}{twofifths}{86}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl03}{pi}{192}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl21}{tenroman}{121}
\DeclareTextGlyphX{fxl}{U}{fxl01}{gcircumflex}{29}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Edieresis}{203}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE101}{1}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE102}{2}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE103}{3}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl03}{mu}{188}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni24DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE10F}{15}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE10E}{14}
\DeclareTextGlyphX{fxl}{U}{fxle0}{zero.oldstyle}{32}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE10D}{13}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE114}{20}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE113}{19}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE112}{18}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE111}{17}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE110}{16}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE108}{8}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE109}{9}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE106}{6}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE107}{7}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE104}{4}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE105}{5}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE10B}{11}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE10C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl00}{underscore}{95}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE10A}{10}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE123}{35}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE122}{34}
\DeclareTextGlyphX{fxl}{U}{fxl02}{s.superior}{226}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE125}{37}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE124}{36}
\DeclareTextGlyphX{fxl}{U}{fxl03}{omega}{201}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Ohorn}{160}
\DeclareTextGlyphX{fxl}{U}{fxle0}{d.sc}{84}
\DeclareTextGlyphX{fxl}{U}{fxl02}{Rsmallcap}{128}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE115}{21}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE116}{22}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE117}{23}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE12F}{47}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE132}{50}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE131}{49}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE130}{48}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE136}{54}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE135}{53}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE134}{52}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE133}{51}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE128}{40}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE129}{41}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE126}{38}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE127}{39}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE12A}{42}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE12D}{45}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE12E}{46}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE12B}{43}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE12C}{44}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE141}{65}
\DeclareTextGlyphX{fxl}{U}{fxl01}{ij}{51}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE140}{64}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE143}{67}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE142}{66}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE145}{69}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE144}{68}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE147}{71}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE146}{70}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE137}{55}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE138}{56}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE139}{57}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE13A}{58}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE13B}{59}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE13C}{60}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE13D}{61}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE13E}{62}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE13F}{63}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl00}{greater}{62}
\DeclareTextGlyphX{fxl}{U}{fxl03}{xi}{190}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{wgrave}{129}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxle0}{nine.fitted}{25}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Fiveroman}{100}
\DeclareTextGlyphX{fxl}{U}{fxle1}{z.inferior}{97}
\DeclareTextGlyphX{fxl}{U}{fxl20}{one.inferior}{129}
\DeclareTextGlyphX{fxl}{U}{fxl01}{aringacute}{251}
\DeclareTextGlyphX{fxl}{U}{fxl20}{parenright.inferior}{142}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2420}{32}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2421}{33}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2422}{34}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2423}{35}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2424}{36}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2425}{37}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2426}{38}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2427}{39}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2428}{40}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2429}{41}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Gamma}{147}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Ycircumflex}{118}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni241B}{27}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni241A}{26}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni241D}{29}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni241C}{28}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni241F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni241E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2411}{17}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2412}{18}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2410}{16}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2415}{21}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2416}{22}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2413}{19}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Uogonek}{114}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2414}{20}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2419}{25}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2417}{23}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2418}{24}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni240A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni240E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni240D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl20}{plus.superior}{122}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni240C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni240B}{11}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Ccircumflex}{8}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni240F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2402}{2}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2403}{3}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2404}{4}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2405}{5}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2400}{0}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2401}{1}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2406}{6}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2407}{7}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2408}{8}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2409}{9}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{braceright.sc}{179}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2462}{98}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2463}{99}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2460}{96}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2461}{97}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni245E}{94}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni245F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni245C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni245D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni246C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni246B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni246A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2467}{103}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2466}{102}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2465}{101}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2464}{100}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2469}{105}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2468}{104}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2450}{80}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{zero.slash}{56}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2451}{81}
\DeclareTextGlyphX{fxl}{U}{fxl03}{delta}{180}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2452}{82}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni244B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni244C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni244D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni244E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni244F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni245B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni245A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2454}{84}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2453}{83}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Oslash}{216}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2456}{86}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2455}{85}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2458}{88}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2457}{87}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2459}{89}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Jcircumflex}{52}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2440}{64}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2441}{65}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni243E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni243F}{63}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni243C}{60}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni243D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni243A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni243B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni244A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2449}{73}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2448}{72}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2447}{71}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2446}{70}
\DeclareTextGlyphX{fxl}{U}{fxl02}{j.superior}{178}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2445}{69}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2444}{68}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2443}{67}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2442}{66}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2430}{48}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni242D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni242E}{46}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni242F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni242A}{42}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni242B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni242C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2439}{57}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2436}{54}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2435}{53}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2438}{56}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2437}{55}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2432}{50}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2431}{49}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2434}{52}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Twelveroman}{107}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2433}{51}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{Wgrave}{128}
\DeclareTextGlyphX{fxl}{U}{fxl20}{quotedblbase}{30}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1B0}{176}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1B2}{178}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni248F}{143}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxle1}{k.inferior}{82}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2490}{144}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2492}{146}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2491}{145}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2494}{148}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2493}{147}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2496}{150}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2495}{149}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2497}{151}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2498}{152}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2499}{153}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni249A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni249B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni249C}{156}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni249D}{157}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni249E}{158}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni249F}{159}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni247F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni247E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2485}{133}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2484}{132}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2483}{131}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2482}{130}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2481}{129}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2480}{128}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2488}{136}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2489}{137}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2486}{134}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2487}{135}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni248D}{141}
\DeclareTextGlyphX{fxl}{U}{fxle0}{oe.sc}{135}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni248E}{142}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni248B}{139}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni248C}{140}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni248A}{138}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni246E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni246D}{109}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni246F}{111}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2472}{114}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2471}{113}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2474}{116}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2473}{115}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2470}{112}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2479}{121}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Ydieresis}{120}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2475}{117}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2476}{118}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2477}{119}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{Wdieresis}{132}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni2478}{120}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni247A}{122}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni247B}{123}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni247C}{124}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl24}{uni247D}{125}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxle1}{uniE1C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Udieresis}{220}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl03}{lambda}{187}
\DeclareTextGlyphX{fxl}{U}{fxle0}{k.superior}{202}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxle0}{oslash.sc}{136}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl02}{hungarumlaut}{221}
\DeclareTextGlyphX{fxl}{U}{fxl02}{r.superior}{179}
\DeclareTextGlyphX{fxl}{U}{fxl01}{cdotaccent}{11}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Odieresis}{214}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uogonek}{115}
\DeclareTextGlyphX{fxl}{U}{fxl20}{bullet}{34}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxle0}{two.oldstyle}{34}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxle0}{yacute.sc}{141}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23B2}{178}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl03}{phi1}{213}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl00}{comma}{44}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23B0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxle0}{five.fitted}{21}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl02}{Rsmallinverted}{129}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxle0}{four.fitted}{20}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57717}{241}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57718}{242}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57716}{240}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl02}{Scommaaccent}{24}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxle0}{W.alt}{233}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxle0}{w.sc}{103}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni23CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl22}{lessequal}{100}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0185}{133}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0186}{134}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0183}{131}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0184}{132}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0181}{129}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Nacute}{67}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0182}{130}
\DeclareTextGlyphX{fxl}{U}{fxl20}{guilsinglright}{58}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0180}{128}
\DeclareTextGlyphX{fxl}{U}{fxl20}{ellipsis}{38}
\DeclareTextGlyphX{fxl}{U}{fxl21}{fourfifths}{88}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni018F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni018E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni018D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni018C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni018B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni018A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0189}{137}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0188}{136}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0187}{135}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ograve.sc}{130}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0190}{144}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0191}{145}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0193}{147}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0194}{148}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0195}{149}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0196}{150}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0197}{151}
\DeclareTextGlyphX{fxl}{U}{fxl00}{one.superior}{185}
\DeclareTextGlyphX{fxl}{U}{fxle0}{f_b}{48}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Tau}{164}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{f_f}{0}
\DeclareTextGlyphX{fxl}{U}{fxle0}{f_h}{54}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni019A}{154}
\DeclareTextGlyphX{fxl}{U}{fxle0}{f_j}{55}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{f_i}{1}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{f_l}{2}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni019C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni019B}{155}
\DeclareTextGlyphX{fxl}{U}{fxle0}{f_k}{56}
\DeclareTextGlyphX{fxl}{U}{fxle0}{i.sc}{89}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni019E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni019D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni019F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0199}{153}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni0198}{152}
\DeclareTextGlyphX{fxl}{U}{fxle0}{f_t}{57}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2393}{147}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Elevenroman}{106}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2392}{146}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2391}{145}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Eightroman}{103}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2390}{144}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2397}{151}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2396}{150}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2395}{149}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2394}{148}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2398}{152}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2399}{153}
\DeclareTextGlyphX{fxl}{U}{fxle0}{e.sc}{85}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni239B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni239C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni239A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni239F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni239D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni239E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl22}{asteriskmath}{23}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Nineroman}{104}
\DeclareTextGlyphX{fxl}{U}{fxl20}{five.inferior}{133}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Iacute}{205}
\DeclareTextGlyphX{fxl}{U}{fxle0}{T_h}{73}
\DeclareTextGlyphX{fxl}{U}{fxl20}{fourperemspace}{5}
\DeclareTextGlyphX{fxl}{U}{fxle0}{w.alt}{241}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni235A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl03}{eta}{183}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni235C}{92}
\DeclareTextGlyphX{fxl}{U}{fxle0}{cacute.sc}{154}
\DeclareTextGlyphX{fxl}{U}{fxl20}{nine.inferior}{137}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni235B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2359}{89}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2358}{88}
\DeclareTextGlyphX{fxl}{U}{fxl00}{eth}{240}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2355}{85}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2354}{84}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2357}{87}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2356}{86}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2350}{80}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2351}{81}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2352}{82}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2353}{83}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni234C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni234D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni234E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni234F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni236D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni236C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni236B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni236A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Ohungarumlaut}{80}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2369}{105}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2368}{104}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2367}{103}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2366}{102}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2365}{101}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2363}{99}
\DeclareTextGlyphX{fxl}{U}{fxl00}{aring}{229}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2364}{100}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2361}{97}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2362}{98}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2360}{96}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni235F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni235D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni235E}{94}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni237A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni237C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni237B}{123}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni237E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni237D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2377}{119}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2376}{118}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2379}{121}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2378}{120}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2370}{112}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2371}{113}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2372}{114}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2373}{115}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2374}{116}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2375}{117}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni236E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni236F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni238B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni238A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni238F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni238E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni238D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni238C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2389}{137}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2388}{136}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2387}{135}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxl21}{nineroman}{120}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2381}{129}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2382}{130}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2380}{128}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{Wacute}{130}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2385}{133}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2386}{134}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2383}{131}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2384}{132}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni237F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01B2}{178}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxl00}{edieresis}{235}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxl21}{arrowdown}{147}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2314}{20}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2315}{21}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2316}{22}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2317}{23}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2310}{16}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2311}{17}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2312}{18}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2313}{19}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2318}{24}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2319}{25}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni230D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni230C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni230F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni230E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni230B}{11}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni230A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2327}{39}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2328}{40}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2325}{37}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2326}{38}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2323}{35}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2324}{36}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2321}{33}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2322}{34}
\DeclareTextGlyphX{fxl}{U}{fxl01}{ldot}{64}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2329}{41}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni231F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni231E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni231D}{29}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni231C}{28}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni231B}{27}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni231A}{26}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2320}{32}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2332}{50}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2333}{51}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2334}{52}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2335}{53}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2336}{54}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2337}{55}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2338}{56}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2339}{57}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni233A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni232B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni232A}{42}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni232D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni232C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni232F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni232E}{46}
\DeclareTextGlyphX{fxl}{U}{fxl00}{question}{63}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2331}{49}
\DeclareTextGlyphX{fxl}{U}{fxl20}{quotereversed}{27}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2330}{48}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2345}{69}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2346}{70}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2343}{67}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2344}{68}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2349}{73}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2347}{71}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2348}{72}
\DeclareTextGlyphX{fxl}{U}{fxl00}{multiply}{215}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni234A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni234B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni233E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni233D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni233C}{60}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni233B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni233F}{63}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2342}{66}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2341}{65}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2340}{64}
\DeclareTextGlyphX{fxl}{U}{fxl00}{macron}{175}
\DeclareTextGlyphX{fxl}{U}{fxl03}{alphatonos}{172}
\DeclareTextGlyphX{fxl}{U}{fxl21}{sevenroman}{118}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Upsilon1}{210}
\DeclareTextGlyphX{fxl}{U}{fxl21}{seveneighths}{94}
\DeclareTextGlyphX{fxl}{U}{fxl00}{yacute}{253}
\DeclareTextGlyphX{fxl}{U}{fxl01}{eng}{75}
\DeclareTextGlyphX{fxl}{U}{fxl22}{notequal}{96}
\DeclareTextGlyphX{fxl}{U}{fxle0}{aacute.sc}{113}
\DeclareTextGlyphX{fxl}{U}{fxl26}{male}{66}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2308}{8}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2307}{7}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2309}{9}
\DeclareTextGlyphX{fxl}{U}{fxl22}{proportional}{29}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2300}{0}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2302}{2}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2301}{1}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2304}{4}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2303}{3}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2306}{6}
\DeclareTextGlyphX{fxl}{U}{fxl23}{uni2305}{5}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxle0}{tcommaaccent.sc}{180}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl01}{aogonek}{5}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Hbar}{38}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{wdieresis}{133}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57794}{181}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57793}{180}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57796}{187}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57795}{182}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57798}{183}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uni01F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57797}{184}
\DeclareTextGlyphX{fxl}{U}{fxl20}{interrobang}{61}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57799}{176}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0001}{1}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0000}{0}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0003}{3}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0002}{2}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0005}{5}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0004}{4}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0007}{7}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0006}{6}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0009}{9}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0008}{8}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxle0}{longs_longs}{63}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57807}{188}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57804}{193}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57803}{194}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57806}{185}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57800}{178}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57802}{179}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57801}{177}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl01}{dcroat}{17}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA798}{152}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA797}{151}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA799}{153}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA794}{148}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA793}{147}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA796}{150}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA795}{149}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxle0}{tcaron.sc}{179}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA79B}{155}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA79A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA79C}{156}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA79D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA79E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA79F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl00}{braceright}{125}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA789}{137}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA788}{136}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA787}{135}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA786}{134}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA785}{133}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA784}{132}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA783}{131}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA782}{130}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA78A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA78F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA78D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA78E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA78B}{139}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA78C}{140}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA791}{145}
\DeclareTextGlyphX{fxl}{U}{fxl22}{emptyset}{5}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA792}{146}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA790}{144}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA779}{121}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57839}{189}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA771}{113}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA772}{114}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA773}{115}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA774}{116}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA775}{117}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA776}{118}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA777}{119}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA778}{120}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl20}{question_exclam}{72}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA781}{129}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA780}{128}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA77B}{123}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA77A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA77D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA77C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA77F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA77E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22B2}{178}
\DeclareTextGlyphX{fxl}{U}{fxl20}{parenleft.inferior}{141}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22B0}{176}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA768}{104}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA769}{105}
\DeclareTextGlyphX{fxl}{U}{fxl01}{zacute}{122}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA762}{98}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA763}{99}
\DeclareTextGlyphX{fxl}{U}{fxl00}{grave}{96}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA760}{96}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA761}{97}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA766}{102}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA767}{103}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA764}{100}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA765}{101}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA770}{112}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA76C}{108}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA76B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57842}{192}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA76A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57841}{191}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA76F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA76E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA76D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl20}{primereversed}{53}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA757}{87}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni22A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA758}{88}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA759}{89}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA753}{83}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA754}{84}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA755}{85}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA756}{86}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA750}{80}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA751}{81}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA752}{82}
\DeclareTextGlyphX{fxl}{U}{fxle0}{v.sc}{102}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA75D}{93}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA75C}{92}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA75F}{95}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA75E}{94}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA75B}{91}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA75A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl20}{fraction}{68}
\DeclareTextGlyphX{fxl}{U}{fxl00}{five}{53}
\DeclareTextGlyphX{fxl}{U}{fxl01}{umacron}{107}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Emacron}{18}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA748}{72}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA749}{73}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA746}{70}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA747}{71}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA744}{68}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA745}{69}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA742}{66}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA743}{67}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA740}{64}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA741}{65}
\DeclareTextGlyphX{fxl}{U}{fxl00}{oslash}{248}
\DeclareTextGlyphX{fxl}{U}{fxl22}{circleplus}{149}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA74F}{79}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA74E}{78}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA74D}{77}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA74C}{76}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA74B}{75}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA74A}{74}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl00}{paragraph}{182}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0082}{130}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0083}{131}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0080}{128}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0081}{129}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0086}{134}
\DeclareTextGlyphX{fxl}{U}{fxle1}{t.inferior}{91}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0087}{135}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0084}{132}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0085}{133}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0089}{137}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0088}{136}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni008C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni008B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni008A}{138}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni008F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni008E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni008D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl02}{ring}{218}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Edotaccent}{22}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl03}{upsilondieresis}{203}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni007F}{127}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7B2}{178}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7B0}{176}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl22}{radical}{26}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl22}{similar}{60}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA7A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl00}{udieresis}{252}
\DeclareTextGlyphX{fxl}{U}{fxl20}{quoteright}{25}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2298}{152}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2296}{150}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2294}{148}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2293}{147}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uhungarumlaut}{113}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2292}{146}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2291}{145}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2290}{144}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni229E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni229F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni229C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni229D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni229A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni229B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2299}{153}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2281}{129}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2280}{128}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2285}{133}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2287}{135}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2286}{134}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni001F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni001E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni001D}{29}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni001C}{28}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni001B}{27}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni001A}{26}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni228A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni228B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni228C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni228D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni228E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni228F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2288}{136}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2289}{137}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2272}{114}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2271}{113}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0010}{16}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2270}{112}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2276}{118}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2275}{117}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2274}{116}
\DeclareTextGlyphX{fxl}{U}{fxl00}{parenleft}{40}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2273}{115}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni000E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni000D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni000F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni226F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni000A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni000C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni000B}{11}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni227A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni227B}{123}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0019}{25}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni227E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni227F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni227C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni227D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0015}{21}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2279}{121}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0016}{22}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0017}{23}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2277}{119}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0018}{24}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2278}{120}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0011}{17}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0012}{18}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0013}{19}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0014}{20}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2256}{86}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2255}{85}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2258}{88}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2257}{87}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2259}{89}
\DeclareTextGlyphX{fxl}{U}{fxl20}{eight.superior}{120}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni225B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni225A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni225D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni225C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni224D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Omicrontonos}{140}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni224E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni224F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2250}{80}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2251}{81}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2252}{82}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2253}{83}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2254}{84}
\DeclareTextGlyphX{fxl}{U}{fxl20}{zerowidthspace}{11}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2269}{105}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2268}{104}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2267}{103}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2266}{102}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni226A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni00A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl00}{copyright}{169}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni226E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni226D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni226C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni226B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni225E}{94}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni225F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2262}{98}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2263}{99}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Rho}{161}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2238}{56}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2237}{55}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2239}{57}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2234}{52}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2233}{51}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2236}{54}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2235}{53}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni223B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni223A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl20}{onedotenleader}{36}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni222F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni222C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni222D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni222E}{46}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2230}{48}
\DeclareTextGlyphX{fxl}{U}{fxl20}{three.inferior}{131}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2231}{49}
\DeclareTextGlyphX{fxl}{U}{fxl02}{breve}{216}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2232}{50}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2249}{73}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2247}{71}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2246}{70}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2244}{68}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni224C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni224B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni224A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl22}{angle}{32}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni223E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni223F}{63}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni223D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2242}{66}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2243}{67}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2240}{64}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2241}{65}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2219}{25}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2213}{19}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2214}{20}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2215}{21}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2216}{22}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2218}{24}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ae.alt}{70}
\DeclareTextGlyphX{fxl}{U}{fxl20}{question_question}{71}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2210}{16}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni220A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni220C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni220E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni220D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2224}{36}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2225}{37}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2222}{34}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2223}{35}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2226}{38}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2221}{33}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni221C}{28}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni221B}{27}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni221F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni009C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni009D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni009A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni009B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni009E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni009F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0099}{153}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0094}{148}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0093}{147}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0092}{146}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0091}{145}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0098}{152}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0097}{151}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0096}{150}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0095}{149}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni0090}{144}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2206}{6}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2204}{4}
\DeclareTextGlyphX{fxl}{U}{fxl22}{uni2201}{1}
\DeclareTextGlyphX{fxl}{U}{fxl01}{rcommaaccent}{87}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA72A}{42}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA72B}{43}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA72C}{44}
\DeclareTextGlyphX{fxl}{U}{fxle0}{q.superior}{208}
\DeclareTextGlyphX{fxl}{U}{fxl01}{sacute}{91}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA72D}{45}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA72E}{46}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA72F}{47}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA721}{33}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA720}{32}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA723}{35}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA722}{34}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA729}{41}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA728}{40}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Gbreve}{30}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA725}{37}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA724}{36}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA727}{39}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA726}{38}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA73C}{60}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA73D}{61}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA73A}{58}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA73B}{59}
\DeclareTextGlyphX{fxl}{U}{fxle0}{Yen.fitted}{27}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA73E}{62}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA73F}{63}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA734}{52}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA733}{51}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA732}{50}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA731}{49}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA730}{48}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA739}{57}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA738}{56}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA737}{55}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA736}{54}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA735}{53}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA70A}{10}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA70B}{11}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA70C}{12}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA70D}{13}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA70E}{14}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA70F}{15}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA701}{1}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA700}{0}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA703}{3}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA702}{2}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA705}{5}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA704}{4}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA707}{7}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA706}{6}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA709}{9}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA708}{8}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA71A}{26}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA71B}{27}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA71E}{30}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA71F}{31}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA71C}{28}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA71D}{29}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA712}{18}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA711}{17}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA710}{16}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA716}{22}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA715}{21}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA714}{20}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA713}{19}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA719}{25}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA718}{24}
\DeclareTextGlyphX{fxl}{U}{fxla7}{uniA717}{23}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Nearrow}{215}
\DeclareTextGlyphX{fxl}{U}{fxl00}{three}{51}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Nwarrow}{214}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni00AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxle0}{h.alt}{75}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ugrave.sc}{137}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxle0}{a.alt}{29}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uni00B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Ntilde}{209}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl20}{hyphennobreak}{17}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uacute.sc}{138}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Agrave}{192}
\DeclareTextGlyphX{fxl}{U}{fxle1}{u.inferior}{92}
\DeclareTextGlyphX{fxl}{U}{fxle1}{h.inferior}{79}
\DeclareTextGlyphX{fxl}{U}{fxle0}{t.superior}{211}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C99}{153}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C98}{152}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C9E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C9D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C9F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C9A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C9C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl00}{currency}{164}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C9B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl20}{equal.inferior}{140}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C89}{137}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C88}{136}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C87}{135}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C8F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C8E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C8D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C8C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C8B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C8A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl02}{rturned.superior}{180}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C96}{150}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C97}{151}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C94}{148}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C95}{149}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C92}{146}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C93}{147}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C90}{144}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C91}{145}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl00}{numbersign}{35}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl01}{cacute}{7}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21B0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21B2}{178}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Epsilon}{149}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxle0}{K.alt}{235}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxle0}{zdotaccent.sc}{176}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxle0}{m.superior}{204}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni21CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CD5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CD6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CD3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CD4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CD9}{217}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CD7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CD8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni216C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CDA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni216D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CDB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni216E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni216F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CCE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CCD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CCC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CCB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CCF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl22}{notsubset}{132}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CD2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CD1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CD0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CC2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CC3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CC4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CC5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CC6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CC7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CC8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CC9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CCA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CBB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CBA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni214F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CBD}{189}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni214E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CBC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CBF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CBE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2151}{81}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2150}{80}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CC1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2152}{82}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CC0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CB7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CB8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CB5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CB6}{182}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2189}{137}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CB3}{179}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CB4}{180}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CB1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CB2}{178}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni218E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni218F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni218A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni218B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni218C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CB9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni218D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CAF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2180}{128}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CAE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CAD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CAC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl00}{eacute}{233}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CAB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CAA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2186}{134}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CB0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2185}{133}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2188}{136}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2187}{135}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2182}{130}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2181}{129}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2184}{132}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2183}{131}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CA4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CA5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CA6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CA7}{167}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CA0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CA1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CA2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CA3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni217F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni217D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni217E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CA8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni217C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CA9}{169}
\DeclareTextGlyphX{fxl}{U}{fxle1}{b.inferior}{73}
\DeclareTextGlyphX{fxl}{U}{fxl01}{zcaron}{126}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni219E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni219D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni219C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni219B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni219F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni219A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2198}{152}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2199}{153}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{guilsinglright.sc}{185}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2196}{150}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2197}{151}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CFE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CFF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CFD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CFC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CFB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CFA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CF9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CF8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CF7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CF6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CF5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CF3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CF4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CF1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CF2}{242}
\DeclareTextGlyphX{fxl}{U}{fxle1}{m.inferior}{84}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CF0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Omacron}{76}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CEF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CEE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CEA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CEC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CEB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CE9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CE8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CE5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CE4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CE7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CE6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CE0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CE1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CE2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CE3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CDC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CDD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CDE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2CDF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10100}{83}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10102}{85}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10101}{84}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Chi}{167}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10103}{86}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10104}{87}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10105}{88}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10106}{89}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10107}{90}
\DeclareTextGlyphX{fxl}{U}{fxl01}{emacron}{19}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10108}{91}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10109}{92}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10110}{94}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Ldot}{63}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Aring}{197}
\DeclareTextGlyphX{fxl}{U}{fxl20}{equal.superior}{124}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{guillemotleft.sc}{182}
\DeclareTextGlyphX{fxl}{U}{fxle0}{y.alt}{246}
\DeclareTextGlyphX{fxl}{U}{fxl00}{exclamdown}{161}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2100}{0}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2104}{4}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2101}{1}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2102}{2}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2107}{7}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2108}{8}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2106}{6}
\DeclareTextGlyphX{fxl}{U}{fxle0}{a.scalt}{190}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2110}{16}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni210E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni210F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni210A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni210B}{11}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni210C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni210D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni211A}{26}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2117}{23}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2119}{25}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2118}{24}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2112}{18}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2115}{21}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2114}{20}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2121}{33}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2120}{32}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni211F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl00}{period}{46}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni211D}{29}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni211E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni211B}{27}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni212B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni212A}{42}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2129}{41}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2128}{40}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2127}{39}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2126}{38}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2125}{37}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2124}{36}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2123}{35}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2130}{48}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2131}{49}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2132}{50}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2133}{51}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni212C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl00}{ocircumflex}{244}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni212D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni212F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Kappa}{154}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni213A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni213C}{60}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni213B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2134}{52}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2137}{55}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Sixroman}{101}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2136}{54}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2139}{57}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2138}{56}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2140}{64}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2143}{67}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2144}{68}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2141}{65}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2142}{66}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni213F}{63}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni213D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni213E}{62}
\DeclareTextGlyphX{fxl}{U}{fxle0}{eight.oldstyle}{40}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni214D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni214C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni214B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni214A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2148}{72}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2147}{71}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2146}{70}
\DeclareTextGlyphX{fxl}{U}{fxl00}{cedilla}{184}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2145}{69}
\DeclareTextGlyphX{fxl}{U}{fxl21}{uni2149}{73}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C2E}{46}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C2F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C2A}{42}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C2B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C2C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C2D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C30}{48}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Uhorn}{175}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C31}{49}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C26}{38}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C25}{37}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C28}{40}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C27}{39}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C22}{34}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C21}{33}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C24}{36}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C23}{35}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C29}{41}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C3F}{63}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C3D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C3E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C3B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C3C}{60}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C41}{65}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C42}{66}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C40}{64}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10195}{115}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C39}{57}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10194}{99}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C38}{56}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C37}{55}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10196}{117}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C36}{54}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C35}{53}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C34}{52}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C33}{51}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C32}{50}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C3A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10193}{95}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C0A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C0B}{11}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C0C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C0D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C0E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C0F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C00}{0}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C02}{2}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C01}{1}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C04}{4}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C03}{3}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C06}{6}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C05}{5}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C08}{8}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C07}{7}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C09}{9}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C1B}{27}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C1C}{28}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C1A}{26}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C1F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C1D}{29}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C1E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl01}{oslashacute}{255}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C20}{32}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C13}{19}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C12}{18}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C11}{17}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C10}{16}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C17}{23}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C16}{22}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C15}{21}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C14}{20}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C19}{25}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C18}{24}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxle1}{r.inferior}{89}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C73}{115}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C72}{114}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10148}{116}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C75}{117}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10147}{114}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C74}{116}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C71}{113}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C70}{112}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C6F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C6E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C6A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C6B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C6C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C6D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C69}{105}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10145}{15}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C65}{101}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10146}{98}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C66}{102}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C67}{103}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C68}{104}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C86}{134}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C85}{133}
\DeclareTextGlyphX{fxl}{U}{fxl21}{arrowdblleft}{208}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C84}{132}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C83}{131}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C82}{130}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C81}{129}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C80}{128}
\DeclareTextGlyphX{fxl}{U}{fxl00}{periodcentered}{183}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C7F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C7D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C7E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C7B}{123}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C7C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl02}{h.superior}{176}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C7A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl03}{chi}{199}
\DeclareTextGlyphX{fxl}{U}{fxl03}{hookabovecomb}{9}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C78}{120}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C79}{121}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C76}{118}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C77}{119}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C51}{81}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C50}{80}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C53}{83}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C52}{82}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C4D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C4C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl20}{enspace}{2}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C4F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C4E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C4A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C4B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C43}{67}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C44}{68}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C45}{69}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C46}{70}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C47}{71}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C48}{72}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C49}{73}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C60}{96}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C64}{100}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C63}{99}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C62}{98}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C61}{97}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C5F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C5E}{94}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C5D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C5B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C5C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C5A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C56}{86}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C57}{87}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C54}{84}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Racute}{84}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C55}{85}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C58}{88}
\DeclareTextGlyphX{fxl}{U}{fxl2c}{uni2C59}{89}
\DeclareTextGlyphX{fxl}{U}{fxl00}{bracketleft}{91}
\DeclareTextGlyphX{fxl}{U}{fxle0}{u.sc}{101}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Tbar}{102}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Ifraktur}{17}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20B0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20B2}{178}
\DeclareTextGlyphX{fxl}{U}{fxl21}{threeeighths}{92}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni20A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni206D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni206E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni206F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni206A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni206B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni206C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2068}{104}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2069}{105}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2065}{101}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2064}{100}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2067}{103}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2066}{102}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2061}{97}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2060}{96}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2063}{99}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2062}{98}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni205E}{94}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni205F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni205C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni205D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni205A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni205B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2059}{89}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2057}{87}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2058}{88}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2056}{86}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2055}{85}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2054}{84}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2053}{83}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2052}{82}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2051}{81}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2050}{80}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni204F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl01}{nacute}{68}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni204A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni204B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl03}{iota}{185}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni204C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni204D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni204E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2046}{70}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Zcaron}{125}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2041}{65}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2040}{64}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2043}{67}
\DeclareTextGlyphX{fxl}{U}{fxl22}{equivalence}{97}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2042}{66}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2045}{69}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni203F}{63}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni203E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl00}{ydieresis}{255}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni203B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2037}{55}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2038}{56}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2036}{54}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2031}{49}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni202F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni202E}{46}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni202D}{45}
\DeclareTextGlyphX{fxl}{U}{fxle0}{dcroat.sc}{151}
\DeclareTextGlyphX{fxl}{U}{fxl01}{gbreve}{31}
\DeclareTextGlyphX{fxl}{U}{fxl01}{ccaron}{13}
\DeclareTextGlyphX{fxl}{U}{fxl20}{parenleft.superior}{125}
\DeclareTextGlyphX{fxl}{U}{fxle0}{Udieresis.alt}{46}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni209B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni209A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl01}{kgreenlandic}{56}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni209F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni209E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni209D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni209C}{156}
\DeclareTextGlyphX{fxl}{U}{fxle0}{acircumflex.sc}{114}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2099}{153}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2097}{151}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2098}{152}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2095}{149}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2096}{150}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2094}{148}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni208F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl01}{ycircumflex}{119}
\DeclareTextGlyphX{fxl}{U}{fxl20}{e.inferior}{145}
\DeclareTextGlyphX{fxl}{U}{fxl00}{two}{50}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2073}{115}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2072}{114}
\DeclareTextGlyphX{fxl}{U}{fxl01}{AEacute}{252}
\DeclareTextGlyphX{fxl}{U}{fxl00}{parenright}{41}
\DeclareTextGlyphX{fxl}{U}{fxl20}{plus.inferior}{138}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10019}{18}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10017}{16}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10018}{17}
\DeclareTextGlyphX{fxl}{U}{fxle0}{x.sc}{104}
\DeclareTextGlyphX{fxl}{U}{fxl22}{intersection}{41}
\DeclareTextGlyphX{fxl}{U}{fxl01}{lacute}{58}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{bracketright.sc}{177}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Ugrave}{217}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni200C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni200D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni200E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni200F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl02}{glottalstopreversed}{149}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2016}{22}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2029}{41}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni2028}{40}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni202C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni202B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl20}{uni202A}{42}
\DeclareTextGlyphX{fxl}{U}{fxl22}{summation}{17}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57690}{234}
\DeclareTextGlyphX{fxl}{U}{fxl21}{arrowright}{146}
\DeclareTextGlyphX{fxl}{U}{fxle0}{idotaccent.sc}{182}
\DeclareTextGlyphX{fxl}{U}{fxl21}{fiveroman}{116}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57689}{233}
\DeclareTextGlyphX{fxl}{U}{fxl21}{arrowdbldown}{211}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10083}{65}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10082}{64}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10081}{63}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10080}{62}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57680}{224}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57684}{228}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57683}{227}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10089}{71}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57682}{226}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10088}{70}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57681}{225}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10087}{69}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57688}{232}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10086}{68}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57687}{231}
\DeclareTextGlyphX{fxl}{U}{fxl00}{guillemotright}{187}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10085}{67}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57686}{230}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10084}{66}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57685}{229}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57678}{222}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57679}{223}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10092}{74}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10091}{73}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10094}{76}
\DeclareTextGlyphX{fxl}{U}{fxle0}{odieresis.sc}{134}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10093}{75}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10090}{72}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57671}{215}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10099}{82}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57670}{214}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57673}{217}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57672}{216}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10096}{78}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57675}{219}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10095}{77}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57674}{218}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10098}{145}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57677}{221}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10097}{79}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57676}{220}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Alpha}{145}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57669}{213}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57667}{211}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57668}{212}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10061}{12}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10060}{11}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10065}{48}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57666}{210}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57665}{209}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57664}{208}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10062}{14}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10069}{52}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10068}{51}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10067}{50}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10066}{49}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{questiondown.sc}{181}
\DeclareTextGlyphX{fxl}{U}{fxl03}{iotadieresis}{202}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57658}{195}
\DeclareTextGlyphX{fxl}{U}{fxl21}{aleph}{53}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10070}{53}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10072}{54}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10071}{81}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10074}{56}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10073}{55}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10076}{58}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10075}{57}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10078}{60}
\DeclareTextGlyphX{fxl}{U}{fxl03}{anoteleia}{135}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10077}{59}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10079}{61}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Eacute}{201}
\DeclareTextGlyphX{fxl}{U}{fxl05}{afii57645}{190}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10049}{47}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10048}{46}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10046}{44}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10047}{45}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10044}{42}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10045}{43}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10042}{40}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10043}{41}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10040}{38}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10041}{39}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10059}{10}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10055}{6}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10056}{7}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10057}{8}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10058}{9}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10051}{2}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10052}{3}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10053}{4}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10054}{5}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10050}{144}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10029}{27}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10028}{26}
\DeclareTextGlyphX{fxl}{U}{fxl21}{arrowupdnbse}{168}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10027}{25}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10026}{24}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10020}{19}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10021}{20}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10024}{22}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10025}{23}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10022}{21}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10023}{1}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10038}{36}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10037}{35}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10039}{37}
\DeclareTextGlyphX{fxl}{U}{fxle0}{Tux}{0}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10030}{28}
\DeclareTextGlyphX{fxl}{U}{fxl02}{w.superior}{183}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10031}{29}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10032}{30}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10033}{31}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10034}{32}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10035}{33}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10036}{34}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni063F}{63}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni063E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni063B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni063A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni063D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni063C}{60}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0646}{70}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0647}{71}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0648}{72}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0649}{73}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0642}{66}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0643}{67}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0644}{68}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0645}{69}
\DeclareTextGlyphX{fxl}{U}{fxl03}{rho}{193}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0640}{64}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0641}{65}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni062F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni062E}{46}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni062D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni062C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni062B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni062A}{42}
\DeclareTextGlyphX{fxl}{U}{fxle0}{g.superior}{198}
\DeclareTextGlyphX{fxl}{U}{fxl01}{tcaron}{101}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0639}{57}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0637}{55}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0638}{56}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0635}{53}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0636}{54}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0633}{51}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0634}{52}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0631}{49}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0632}{50}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0630}{48}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni061D}{29}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni061C}{28}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni061F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni061E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni061B}{27}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni061A}{26}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0624}{36}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0625}{37}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0626}{38}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0627}{39}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0628}{40}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0629}{41}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0620}{32}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0621}{33}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0622}{34}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0623}{35}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni060E}{14}
\DeclareTextGlyphX{fxl}{U}{fxle0}{igrave.sc}{124}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni060D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni060C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni060B}{11}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni060F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni060A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0615}{21}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0616}{22}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0613}{19}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0614}{20}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0619}{25}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0617}{23}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0618}{24}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0611}{17}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0612}{18}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0610}{16}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0601}{1}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0600}{0}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0607}{7}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0606}{6}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0609}{9}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0608}{8}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0603}{3}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0602}{2}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0605}{5}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0604}{4}
\DeclareTextGlyphX{fxl}{U}{fxle0}{six.oldstyle}{38}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Umacron}{106}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Fourroman}{99}
\DeclareTextGlyphX{fxl}{U}{fxl26}{female}{64}
\DeclareTextGlyphX{fxl}{U}{fxl20}{dagger}{32}
\DeclareTextGlyphX{fxl}{U}{fxl01}{ibreve}{45}
\DeclareTextGlyphX{fxl}{U}{fxl02}{x.superior}{227}
\DeclareTextGlyphX{fxl}{U}{fxl22}{element}{8}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Rcaron}{88}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Scedilla}{94}
\DeclareTextGlyphX{fxl}{U}{fxl20}{exclamdbl}{60}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Gcircumflex}{28}
\DeclareTextGlyphX{fxl}{U}{fxle0}{iacute.sc}{125}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl00}{icircumflex}{238}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ccaron.sc}{155}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl00}{ecircumflex}{234}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl21}{arrowup}{145}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl01}{omacron}{77}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxle0}{eacute.sc}{121}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Ograve}{210}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Sacute}{90}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxle0}{lacute.sc}{160}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Egrave}{200}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni05BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl03}{upsilondieresistonos}{176}
\DeclareTextGlyphX{fxl}{U}{fxl03}{sigma}{195}
\DeclareTextGlyphX{fxl}{U}{fxle1}{four.taboldstyle}{28}
\DeclareTextGlyphX{fxl}{U}{fxle0}{h.sc}{88}
\DeclareTextGlyphX{fxl}{U}{fxl00}{acute}{180}
\DeclareTextGlyphX{fxl}{U}{fxl00}{seven}{55}
\DeclareTextGlyphX{fxl}{U}{fxl00}{semicolon}{59}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni059A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni059B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni059C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0594}{148}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0595}{149}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0596}{150}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0597}{151}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0598}{152}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0599}{153}
\DeclareTextGlyphX{fxl}{U}{fxle0}{f.short}{224}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0591}{145}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0590}{144}
\DeclareTextGlyphX{fxl}{U}{fxle1}{f.inferior}{77}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0593}{147}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0592}{146}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni058D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni058C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni058F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni058E}{142}
\DeclareTextGlyphX{fxl}{U}{fxle0}{icircumflex.sc}{126}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni059F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni059E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni059D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl20}{twodotenleader}{37}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni057A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0576}{118}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0577}{119}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0578}{120}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0579}{121}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0572}{114}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0573}{115}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0574}{116}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0575}{117}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0571}{113}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0570}{112}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni056F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni056E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni056B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni056A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni056D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni056C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni058A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni058B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl00}{egrave}{232}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0589}{137}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Kcommaaccent}{54}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0587}{135}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0588}{136}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0585}{133}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0586}{134}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0583}{131}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0584}{132}
\DeclareTextGlyphX{fxl}{U}{fxl21}{onesixth}{89}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0582}{130}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0581}{129}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0580}{128}
\DeclareTextGlyphX{fxl}{U}{fxle1}{seven.taboldstyle}{31}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni057F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni057E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni057D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni057C}{124}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{s_t}{6}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni057B}{123}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0551}{81}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0550}{80}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0553}{83}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0552}{82}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0555}{85}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0554}{84}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0557}{87}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0556}{86}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0559}{89}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0558}{88}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Tworoman}{97}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni054A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni054B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni054C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni054D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni054E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni054F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0564}{100}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0563}{99}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0562}{98}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0561}{97}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0568}{104}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0567}{103}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0566}{102}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0565}{101}
\DeclareTextGlyphX{fxl}{U}{fxl01}{obreve}{79}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0569}{105}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni055B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni055C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni055A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni055F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni055D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni055E}{94}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0560}{96}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0533}{51}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0532}{50}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0535}{53}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0534}{52}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0531}{49}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0530}{48}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0537}{55}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0536}{54}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0539}{57}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0538}{56}
\DeclareTextGlyphX{fxl}{U}{fxle1}{six.taboldstyle}{30}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni052A}{42}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni052B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni052C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni052D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni052E}{46}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni052F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0546}{70}
\DeclareTextGlyphX{fxl}{U}{fxl22}{suchthat}{11}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0545}{69}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0544}{68}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0543}{67}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0542}{66}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0541}{65}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0540}{64}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0549}{73}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0548}{72}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0547}{71}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni053D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni053E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni053B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni053C}{60}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni053A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni053F}{63}
\DeclareTextGlyphX{fxl}{U}{fxl20}{seven.superior}{119}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0500}{0}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0501}{1}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0502}{2}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0503}{3}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0504}{4}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0505}{5}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0506}{6}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0507}{7}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0508}{8}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0509}{9}
\DeclareTextGlyphX{fxl}{U}{fxl20}{parenright.superior}{126}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni051A}{26}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni051C}{28}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni051B}{27}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni051E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni051D}{29}
\DeclareTextGlyphX{fxl}{U}{fxl00}{six}{54}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni051F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0521}{33}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0522}{34}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0523}{35}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0524}{36}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0520}{32}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0529}{41}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0525}{37}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0526}{38}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0527}{39}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0528}{40}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni050B}{11}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni050A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl21}{afii61352}{22}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni050F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni050E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni050D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni050C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0512}{18}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0513}{19}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0510}{16}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0511}{17}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0518}{24}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0519}{25}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0516}{22}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0517}{23}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0514}{20}
\DeclareTextGlyphX{fxl}{U}{fxl05}{uni0515}{21}
\DeclareTextGlyphX{fxl}{U}{fxl01}{napostrophe}{73}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{wacute}{131}
\DeclareTextGlyphX{fxl}{U}{fxl03}{alpha}{177}
\DeclareTextGlyphX{fxl}{U}{fxl20}{eight.inferior}{136}
\DeclareTextGlyphX{fxl}{U}{fxl20}{nine.superior}{121}
\DeclareTextGlyphX{fxl}{U}{fxl20}{zero.inferior}{128}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Lacute}{57}
\DeclareTextGlyphX{fxl}{U}{fxl02}{dotaccent}{217}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxl20}{quotedblright}{29}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04B0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04B2}{178}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl00}{iacute}{237}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl20}{four.superior}{116}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxle0}{dcaron.sc}{156}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl20}{n.superior}{127}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxle0}{perthousandzero}{31}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni04C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Theta}{152}
\DeclareTextGlyphX{fxl}{U}{fxl21}{onethird}{83}
\DeclareTextGlyphX{fxl}{U}{fxle0}{o.sc}{95}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Iotadieresis}{170}
\DeclareTextGlyphX{fxl}{U}{fxl21}{arrowleft}{144}
\DeclareTextGlyphX{fxl}{U}{fxl01}{aeacute}{253}
\DeclareTextGlyphX{fxl}{U}{fxle0}{z.superior}{217}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0493}{147}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Threeroman}{98}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0494}{148}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0492}{146}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Atilde}{195}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni048F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni048D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni048E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl00}{ntilde}{241}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni049D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni049C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni049B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni049A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Obreve}{78}
\DeclareTextGlyphX{fxl}{U}{fxl01}{scaron}{97}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0499}{153}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0498}{152}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0497}{151}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0496}{150}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0495}{149}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni049E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni049F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl01}{imacron}{43}
\DeclareTextGlyphX{fxl}{U}{fxl00}{backslash}{92}
\DeclareTextGlyphX{fxl}{U}{fxle1}{g.inferior}{78}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0450}{80}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0468}{104}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0469}{105}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Oslashacute}{254}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0466}{102}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0467}{103}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0464}{100}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0465}{101}
\DeclareTextGlyphX{fxl}{U}{fxl00}{germandbls}{223}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni046A}{106}
\DeclareTextGlyphX{fxl}{U}{fxle0}{nacute.sc}{162}
\DeclareTextGlyphX{fxl}{U}{fxl02}{hhook}{102}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni045D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl03}{tau}{196}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0461}{97}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0460}{96}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0476}{118}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0477}{119}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0478}{120}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0479}{121}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni047A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni047B}{123}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni046C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni046B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni046E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni046D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni046F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0470}{112}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0471}{113}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0486}{134}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0487}{135}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0484}{132}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0485}{133}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0488}{136}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0489}{137}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni048B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni048C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni048A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni047F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni047E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni047D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni047C}{124}
\DeclareTextGlyphX{fxl}{U}{fxle0}{e.superior}{196}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0483}{131}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0482}{130}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0481}{129}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0480}{128}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni040D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl21}{arrowdblup}{209}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Aringacute}{250}
\DeclareTextGlyphX{fxl}{U}{fxle1}{s.inferior}{90}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{ygrave}{243}
\DeclareTextGlyphX{fxl}{U}{fxl01}{gcaron}{231}
\DeclareTextGlyphX{fxl}{U}{fxle0}{t_t}{60}
\DeclareTextGlyphX{fxl}{U}{fxle0}{t_z}{74}
\DeclareTextGlyphX{fxl}{U}{fxl01}{lcaron}{62}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Iotatonos}{138}
\DeclareTextGlyphX{fxl}{U}{fxle0}{g.sc}{87}
\DeclareTextGlyphX{fxl}{U}{fxle0}{abreve.sc}{152}
\DeclareTextGlyphX{fxl}{U}{fxle0}{o.superior}{206}
\DeclareTextGlyphX{fxl}{U}{fxl04}{uni0400}{0}
\DeclareTextGlyphX{fxl}{U}{fxle1}{nine.taboldstyle}{33}
\DeclareTextGlyphX{fxl}{U}{fxl21}{afii61248}{5}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Rcommaaccent}{86}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Omicron}{159}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Phi}{166}
\DeclareTextGlyphX{fxl}{U}{fxl20}{emspace}{3}
\DeclareTextGlyphX{fxl}{U}{fxle0}{J.alt}{237}
\DeclareTextGlyphX{fxl}{U}{fxl02}{ogonek}{219}
\DeclareTextGlyphX{fxl}{U}{fxle0}{germandbls.alt}{76}
\DeclareTextGlyphX{fxl}{U}{fxl03}{tonos}{132}
\DeclareTextGlyphX{fxl}{U}{fxl21}{afii61289}{19}
\DeclareTextGlyphX{fxl}{U}{fxl03}{phi}{198}
\DeclareTextGlyphX{fxl}{U}{fxle0}{rcaron.sc}{167}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxle0}{udieresis.sc}{140}
\DeclareTextGlyphX{fxl}{U}{fxl01}{itilde}{41}
\DeclareTextGlyphX{fxl}{U}{fxl00}{bar}{124}
\DeclareTextGlyphX{fxl}{U}{fxl00}{quotedbl}{34}
\DeclareTextGlyphX{fxl}{U}{fxle0}{agrave.sc}{112}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl02}{scommaaccent}{25}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Ccaron}{12}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxle0}{seven.oldstyle}{39}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl01}{jcircumflex}{53}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni03CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxle1}{kreis}{0}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxle0}{aogonek.sc}{153}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0379}{121}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0378}{120}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0377}{119}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0376}{118}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0375}{117}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0374}{116}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni037C}{124}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni037B}{123}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni037A}{122}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl03}{beta}{178}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni036E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni036F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni036C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni036D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0372}{114}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0373}{115}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0370}{112}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0371}{113}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl00}{thorn}{254}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni038B}{139}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl00}{divide}{247}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni038D}{141}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni037D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni037E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni037F}{127}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Yacute}{221}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0381}{129}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0382}{130}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0383}{131}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0380}{128}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF6C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl03}{sigma1}{194}
\DeclareTextGlyphX{fxl}{U}{fxl20}{four.inferior}{132}
\DeclareTextGlyphX{fxl}{U}{fxle0}{c_t}{61}
\DeclareTextGlyphX{fxl}{U}{fxl01}{uring}{111}
\DeclareTextGlyphX{fxl}{U}{fxl03}{psi}{200}
\DeclareTextGlyphX{fxl}{U}{fxle0}{c_h}{59}
\DeclareTextGlyphX{fxl}{U}{fxle0}{c_k}{58}
\DeclareTextGlyphX{fxl}{U}{fxle0}{f.superior}{197}
\DeclareTextGlyphX{fxl}{U}{fxle1}{three.taboldstyle}{27}
\DeclareTextGlyphX{fxl}{U}{fxle0}{k.sc}{91}
\DeclareTextGlyphX{fxl}{U}{fxl25}{triagdn}{188}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Ucircumflex}{219}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Dcaron}{14}
\DeclareTextGlyphX{fxl}{U}{fxl20}{emquad}{1}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF685}{133}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF684}{132}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF687}{135}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF686}{134}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni030A}{10}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF681}{129}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni030B}{11}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF680}{128}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni030C}{12}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF683}{131}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni030D}{13}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF682}{130}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni030E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni030F}{15}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF67C}{124}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF67D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0311}{17}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF67E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0310}{16}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF67F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0313}{19}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0312}{18}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0315}{21}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF67A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0314}{20}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF67B}{123}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0317}{23}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0316}{22}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0319}{25}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0318}{24}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF677}{119}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF678}{120}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF679}{121}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF698}{152}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni031A}{26}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF697}{151}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF696}{150}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF695}{149}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni031D}{29}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF694}{148}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni031E}{30}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF693}{147}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni031B}{27}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF692}{146}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni031C}{28}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF691}{145}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF690}{144}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni031F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Adieresis}{196}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0322}{34}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF68F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0321}{33}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0320}{32}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF68D}{141}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF68E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0326}{38}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF68B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0325}{37}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF68C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0324}{36}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF68A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0329}{41}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0328}{40}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0327}{39}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF688}{136}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF689}{137}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF69A}{154}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF69B}{155}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF69C}{156}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF69D}{157}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF69E}{158}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF69F}{159}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF699}{153}
\DeclareTextGlyphX{fxl}{U}{fxle0}{lslash.sc}{161}
\DeclareTextGlyphX{fxl}{U}{fxl22}{logicalor}{40}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Psi}{168}
\DeclareTextGlyphX{fxl}{U}{fxl00}{ampersand}{38}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0304}{4}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0302}{2}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0308}{8}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0307}{7}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0306}{6}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0305}{5}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF63C}{60}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF63D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0351}{81}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF63E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0350}{80}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF63F}{63}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni034B}{75}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF640}{64}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni034A}{74}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF641}{65}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni034D}{77}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF642}{66}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni034C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl22}{existential}{3}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF643}{67}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni034F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni034E}{78}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF637}{55}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF639}{57}
\DeclareTextGlyphX{fxl}{U}{fxl03}{omegatonos}{206}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF634}{52}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF633}{51}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF636}{54}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni035A}{90}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF635}{53}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0352}{82}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0353}{83}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0354}{84}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF63B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0355}{85}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF63A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0356}{86}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0357}{87}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0358}{88}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0359}{89}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{bracketleft.sc}{176}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0362}{98}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF64F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0361}{97}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0360}{96}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF64D}{77}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF64E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni035E}{94}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF653}{83}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni035D}{93}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF654}{84}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni035C}{92}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF651}{81}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni035B}{91}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF652}{82}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF650}{80}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni035F}{95}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF649}{73}
\DeclareTextGlyphX{fxl}{U}{fxle0}{nine.oldstyle}{41}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF648}{72}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni036A}{106}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF647}{71}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni036B}{107}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF646}{70}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF645}{69}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF644}{68}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0365}{101}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF64C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0366}{102}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF64B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0363}{99}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF64A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0364}{100}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0369}{105}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0367}{103}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0368}{104}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF65E}{94}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF65F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni032D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni032C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni032F}{47}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF660}{96}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni032E}{46}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF661}{97}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF662}{98}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF663}{99}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni032B}{43}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF664}{100}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni032A}{42}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF665}{101}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF656}{86}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF655}{85}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF658}{88}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF657}{87}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0338}{56}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0339}{57}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF659}{89}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0334}{52}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0335}{53}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0336}{54}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0337}{55}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0330}{48}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF65B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0331}{49}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF65A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0332}{50}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF65D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0333}{51}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF65C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0340}{64}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF66F}{111}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF671}{113}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni033F}{63}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF672}{114}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni033E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni033D}{61}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF670}{112}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni033C}{60}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF675}{117}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni033B}{59}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF676}{118}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni033A}{58}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF673}{115}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF674}{116}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF669}{105}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF668}{104}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF667}{103}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF666}{102}
\DeclareTextGlyphX{fxl}{U}{fxl20}{quoteleft}{24}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0349}{73}
\DeclareTextGlyphX{fxl}{U}{fxl20}{horizontalbar}{21}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0347}{71}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF66A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0348}{72}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0345}{69}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0346}{70}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0343}{67}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF66E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0344}{68}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ucircumflex.sc}{139}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF66D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0341}{65}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF66C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl03}{uni0342}{66}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF66B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxle1}{y.inferior}{96}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Tcaron}{100}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl01}{hbar}{39}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl1e}{Germandbls}{158}
\DeclareTextGlyphX{fxl}{U}{fxl01}{florin}{146}
\DeclareTextGlyphX{fxl}{U}{fxle0}{y.sc}{105}
\DeclareTextGlyphX{fxl}{U}{fxl00}{igrave}{236}
\DeclareTextGlyphX{fxl}{U}{fxl25}{triagup}{178}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Lcaron}{61}
\DeclareTextGlyphX{fxl}{U}{fxl03}{omega1}{214}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Scaron}{96}
\DeclareTextGlyphX{fxl}{U}{fxle0}{v.superior}{213}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Upsilontonos}{142}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ij.sc}{144}
\DeclareTextGlyphX{fxl}{U}{fxl22}{logicaland}{39}
\DeclareTextGlyphX{fxl}{U}{fxle0}{four.oldstyle}{36}
\DeclareTextGlyphX{fxl}{U}{fxl22}{circlemultiply}{151}
\DeclareTextGlyphX{fxl}{U}{fxl22}{product}{15}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl01}{ccircumflex}{9}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxle0}{Q_u}{72}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl00}{less}{60}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl20}{primetriple}{52}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl00}{aacute}{225}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni02D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni025B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni025A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0259}{89}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0258}{88}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0257}{87}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0256}{86}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0255}{85}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0254}{84}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0253}{83}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0251}{81}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0252}{82}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0250}{80}
\DeclareTextGlyphX{fxl}{U}{fxl03}{upsilon}{197}
\DeclareTextGlyphX{fxl}{U}{fxle0}{zero.fitted}{16}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni024F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni024D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl00}{odieresis}{246}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni024E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni024B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni024C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni026A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni026C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni026B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0269}{105}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0268}{104}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0265}{101}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0264}{100}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0267}{103}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0260}{96}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0261}{97}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0262}{98}
\DeclareTextGlyphX{fxl}{U}{fxle1}{v.inferior}{93}
\DeclareTextGlyphX{fxl}{U}{fxl21}{trademark}{34}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni025C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni025D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni025E}{94}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni025F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni027D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni027C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni027A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0278}{120}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0277}{119}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0276}{118}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0275}{117}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0270}{112}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0273}{115}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0274}{116}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0271}{113}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0272}{114}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni026F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni026D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni026E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni028A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni028C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni028B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni028E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni028D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0287}{135}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0286}{134}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0289}{137}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0288}{136}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0282}{130}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0283}{131}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0284}{132}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0285}{133}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni027E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni027F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0299}{153}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0297}{151}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0298}{152}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni029E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni029F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni029C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni029D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni029A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni029B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni028F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0296}{150}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0294}{148}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0293}{147}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0292}{146}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0291}{145}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Upsilon}{165}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0290}{144}
\DeclareTextGlyphX{fxl}{U}{fxle0}{l.sc}{92}
\DeclareTextGlyphX{fxl}{U}{fxl00}{four}{52}
\DeclareTextGlyphX{fxl}{U}{fxl00}{onehalf}{189}
\DeclareTextGlyphX{fxl}{U}{fxl21}{centigrade}{3}
\DeclareTextGlyphX{fxl}{U}{fxle0}{edieresis.sc}{123}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Epsilontonos}{136}
\DeclareTextGlyphX{fxl}{U}{fxle1}{five.taboldstyle}{29}
\DeclareTextGlyphX{fxl}{U}{fxl00}{ccedilla}{231}
\DeclareTextGlyphX{fxl}{U}{fxl00}{plus}{43}
\DeclareTextGlyphX{fxl}{U}{fxl20}{punctuationspace}{8}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ntilde.sc}{129}
\DeclareTextGlyphX{fxl}{U}{fxle0}{Germandbls.alt}{78}
\DeclareTextGlyphX{fxl}{U}{fxle1}{zero.taboldstyle}{24}
\DeclareTextGlyphX{fxl}{U}{fxl02}{y.superior}{184}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Swarrow}{217}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0209}{9}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0208}{8}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0207}{7}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0206}{6}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0201}{1}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0200}{0}
\DeclareTextGlyphX{fxl}{U}{fxle0}{racute.sc}{166}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0205}{5}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0204}{4}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0203}{3}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0202}{2}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni020C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni020B}{11}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni020E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni020D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni020A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni020F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0213}{19}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0214}{20}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0215}{21}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0216}{22}
\DeclareTextGlyphX{fxl}{U}{fxl20}{daggerdbl}{33}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0210}{16}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0211}{17}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0212}{18}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0217}{23}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni021F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni021E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni021D}{29}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni021C}{28}
\DeclareTextGlyphX{fxl}{U}{fxl01}{abreve}{3}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0226}{38}
\DeclareTextGlyphX{fxl}{U}{fxl01}{eogonek}{25}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0227}{39}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0224}{36}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0225}{37}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0222}{34}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0223}{35}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0220}{32}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0221}{33}
\DeclareTextGlyphX{fxl}{U}{fxl20}{threeperemspace}{4}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0228}{40}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0229}{41}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni022A}{42}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni022C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni022B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni022E}{46}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni022D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni022F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0230}{48}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0231}{49}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0232}{50}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0233}{51}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0234}{52}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0235}{53}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0236}{54}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0238}{56}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0239}{57}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni023D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni023C}{60}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni023B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni023A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni023F}{63}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni023E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0241}{65}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0240}{64}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0244}{68}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0245}{69}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0242}{66}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0243}{67}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0248}{72}
\DeclareTextGlyphX{fxl}{U}{fxl00}{plusminus}{177}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0249}{73}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0246}{70}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni0247}{71}
\DeclareTextGlyphX{fxl}{U}{fxle0}{r.sc}{98}
\DeclareTextGlyphX{fxl}{U}{fxl02}{uni024A}{74}
\DeclareTextGlyphX{fxl}{U}{fxle0}{eogonek.sc}{157}
\DeclareTextGlyphX{fxl}{U}{fxl21}{fourroman}{115}
\DeclareTextGlyphX{fxl}{U}{fxl01}{edotaccent}{23}
\DeclareTextGlyphX{fxl}{U}{fxl03}{tildecomb}{3}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ccedilla.sc}{119}
\DeclareTextGlyphX{fxl}{U}{fxle0}{tbar.sc}{172}
\DeclareTextGlyphX{fxl}{U}{fxl00}{atilde}{227}
\DeclareTextGlyphX{fxl}{U}{fxle0}{six.fitted}{22}
\DeclareTextGlyphX{fxl}{U}{fxle1}{two.taboldstyle}{26}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Eogonek}{24}
\DeclareTextGlyphX{fxl}{U}{fxle0}{one.fitted}{17}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{exclamdown.sc}{180}
\DeclareTextGlyphX{fxl}{U}{fxl00}{ordfeminine}{170}
\DeclareTextGlyphX{fxl}{U}{fxl22}{universal}{0}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Lcommaaccent}{59}
\DeclareTextGlyphX{fxl}{U}{fxl00}{equal}{61}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{parenleft.sc}{174}
\DeclareTextGlyphX{fxl}{U}{fxl25}{H22073}{161}
\DeclareTextGlyphX{fxl}{U}{fxl02}{circumflex}{198}
\DeclareTextGlyphX{fxl}{U}{fxl22}{perpendicular}{165}
\DeclareTextGlyphX{fxl}{U}{fxl20}{Euro}{172}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Ncommaaccent}{69}
\DeclareTextGlyphX{fxl}{U}{fxl22}{dotmath}{197}
\DeclareTextGlyphX{fxl}{U}{fxl00}{ugrave}{249}
\DeclareTextGlyphX{fxl}{U}{fxl02}{rturned}{121}
\DeclareTextGlyphX{fxl}{U}{fxl21}{fahrenheit}{9}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Abreve}{2}
\DeclareTextGlyphX{fxl}{U}{fxl21}{arrowdblboth}{212}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Delta}{148}
\DeclareTextGlyphX{fxl}{U}{fxl25}{circle}{203}
\DeclareTextGlyphX{fxl}{U}{fxle0}{idieresis.sc}{127}
\DeclareTextGlyphX{fxl}{U}{fxl02}{rhookturned}{123}
\DeclareTextGlyphX{fxl}{U}{fxle1}{one.taboldstyle}{25}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxle0}{eight.fitted}{24}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09B2}{178}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ncaron.sc}{163}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09B0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl00}{ograve}{242}
\DeclareTextGlyphX{fxl}{U}{fxle0}{q.sc}{97}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxle0}{germandbls.ss03}{77}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl02}{glottalstopreversed.superior}{228}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxle0}{germandbls.sc}{146}
\DeclareTextGlyphX{fxl}{U}{fxl00}{two.superior}{178}
\DeclareTextGlyphX{fxl}{U}{fxl20}{endash}{19}
\DeclareTextGlyphX{fxl}{U}{fxl20}{zero.superior}{112}
\DeclareTextGlyphX{fxl}{U}{fxl21}{onefifth}{85}
\DeclareTextGlyphX{fxl}{U}{fxl22}{propersuperset}{131}
\DeclareTextGlyphX{fxl}{U}{fxl00}{logicalnot}{172}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Uhungarumlaut}{112}
\DeclareTextGlyphX{fxl}{U}{fxl22}{congruent}{69}
\DeclareTextGlyphX{fxl}{U}{fxle0}{two.fitted}{18}
\DeclareTextGlyphX{fxl}{U}{fxl03}{gravecomb}{0}
\DeclareTextGlyphX{fxl}{U}{fxl00}{slash}{47}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uhungarumlaut.sc}{174}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{braceleft.sc}{178}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxle0}{thorn.sc}{142}
\DeclareTextGlyphX{fxl}{U}{fxl01}{gdotaccent}{33}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxle1}{i.inferior}{80}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni09CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0902}{2}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0901}{1}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0900}{0}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0906}{6}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0905}{5}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0904}{4}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0903}{3}
\DeclareTextGlyphX{fxl}{U}{fxl22}{approxequal}{72}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0915}{21}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0914}{20}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0917}{23}
\DeclareTextGlyphX{fxl}{U}{fxle1}{w.inferior}{94}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0916}{22}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0911}{17}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0910}{16}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0913}{19}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0912}{18}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0907}{7}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0908}{8}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0909}{9}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni090C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni090D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni090E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni090F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni090A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni090B}{11}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0920}{32}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Iota}{153}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0928}{40}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0927}{39}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0926}{38}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0925}{37}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0924}{36}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0923}{35}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0922}{34}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0921}{33}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0918}{24}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0919}{25}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni091F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni091D}{29}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni091E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni091B}{27}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni091C}{28}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni091A}{26}
\DeclareTextGlyphX{fxl}{U}{fxl21}{onenumerator}{95}
\DeclareTextGlyphX{fxl}{U}{fxl01}{ohungarumlaut}{81}
\DeclareTextGlyphX{fxl}{U}{fxl20}{minus.inferior}{139}
\DeclareTextGlyphX{fxl}{U}{fxl00}{agrave}{224}
\DeclareTextGlyphX{fxl}{U}{fxl20}{thinspace}{9}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni096C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni096D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni096A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni096B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni096E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni096F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl22}{integral}{43}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0971}{113}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0970}{112}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0975}{117}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0974}{116}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0973}{115}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0972}{114}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0979}{121}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0978}{120}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0977}{119}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0976}{118}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni097A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni097B}{123}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni097C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni097D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni097E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni097F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0980}{128}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0982}{130}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0981}{129}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0984}{132}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0983}{131}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0986}{134}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0985}{133}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0988}{136}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0987}{135}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0989}{137}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni098E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni098F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni098C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni098D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni098A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni098B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0997}{151}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0996}{150}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0995}{149}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0994}{148}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0993}{147}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0992}{146}
\DeclareTextGlyphX{fxl}{U}{fxle1}{p.inferior}{87}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0991}{145}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0990}{144}
\DeclareTextGlyphX{fxl}{U}{fxl00}{dollar}{36}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0999}{153}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0998}{152}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni099D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni099E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni099F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni099A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni099B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni099C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl20}{i.superior}{113}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni092D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni092C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni092B}{43}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF61E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni092A}{42}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF61F}{31}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF61C}{28}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF61D}{29}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni092F}{47}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF61A}{26}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni092E}{46}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF61B}{27}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF620}{32}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF621}{33}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0929}{41}
\DeclareTextGlyphX{fxl}{U}{fxl01}{wcircumflex}{117}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0934}{52}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF618}{24}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0935}{53}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF617}{23}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0932}{50}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF616}{22}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0933}{51}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF615}{21}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0938}{56}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF614}{20}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0939}{57}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF613}{19}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0936}{54}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF612}{18}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0937}{55}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF611}{17}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Ecircumflex}{202}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0930}{48}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0931}{49}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF619}{25}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni093C}{60}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF62F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni093B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni093E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni093D}{61}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF62B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni093F}{63}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF62C}{44}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF62D}{45}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF62E}{46}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF630}{48}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF631}{49}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF632}{50}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni093A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0943}{67}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF627}{39}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0944}{68}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF626}{38}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0945}{69}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF629}{41}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0946}{70}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF628}{40}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0947}{71}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF623}{35}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0948}{72}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF622}{34}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0949}{73}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF625}{37}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF624}{36}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF62A}{42}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0940}{64}
\DeclareTextGlyphX{fxl}{U}{fxle0}{f.sc}{86}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0941}{65}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0942}{66}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni094F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni094E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni094D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni094C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni094B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni094A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0958}{88}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0959}{89}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0956}{86}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0957}{87}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0954}{84}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0955}{85}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0952}{82}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0953}{83}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0950}{80}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0951}{81}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF60A}{10}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF60B}{11}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF60C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni095E}{94}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF60D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni095D}{93}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF60E}{14}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF60F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni095F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni095A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni095C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni095B}{91}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF610}{16}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0969}{105}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF601}{1}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF600}{0}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF603}{3}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF602}{2}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0965}{101}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF605}{5}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0966}{102}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF604}{4}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0967}{103}
\DeclareTextGlyphX{fxl}{U}{fxle0}{oacute.sc}{131}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF607}{7}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0968}{104}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF606}{6}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0961}{97}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF609}{9}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0962}{98}
\DeclareTextGlyphX{fxl}{U}{fxlf6}{uniF608}{8}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0963}{99}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0964}{100}
\DeclareTextGlyphX{fxl}{U}{fxl21}{sixroman}{117}
\DeclareTextGlyphX{fxl}{U}{fxl09}{uni0960}{96}
\DeclareTextGlyphX{fxl}{U}{fxle0}{n.sc}{94}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Itilde}{40}
\DeclareTextGlyphX{fxl}{U}{fxl00}{three.superior}{179}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Tenroman}{105}
\DeclareTextGlyphX{fxl}{U}{fxl20}{hairspace}{10}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Wcircumflex}{116}
\DeclareTextGlyphX{fxl}{U}{fxle0}{three.oldstyle}{35}
\DeclareTextGlyphX{fxl}{U}{fxl00}{exclam}{33}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Aogonek}{4}
\DeclareTextGlyphX{fxl}{U}{fxl01}{ncommaaccent}{70}
\DeclareTextGlyphX{fxl}{U}{fxle0}{ecircumflex.sc}{122}
\DeclareTextGlyphX{fxl}{U}{fxl21}{tworoman}{113}
\DeclareTextGlyphX{fxl}{U}{fxle0}{aring.sc}{117}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Otilde}{213}
\DeclareTextGlyphX{fxl}{U}{fxl20}{figuredash}{18}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Oacute}{211}
\DeclareTextGlyphX{fxl}{U}{fxl26}{musicalnotedbl}{107}
\DeclareTextGlyphX{fxl}{U}{fxl21}{arrowdblright}{210}
\DeclareTextGlyphX{fxl}{U}{fxle0}{zcaron.sc}{177}
\DeclareTextGlyphX{fxl}{U}{fxle0}{d.superior}{195}
\DeclareTextGlyphX{fxl}{U}{fxl00}{uacute}{250}
\DeclareTextGlyphX{fxl}{U}{fxle0}{f_f.short}{225}
\DeclareTextGlyphX{fxl}{U}{fxl25}{filledbox}{160}
\DeclareTextGlyphX{fxl}{U}{fxl22}{union}{42}
\DeclareTextGlyphX{fxl}{U}{fxl20}{two.inferior}{130}
\DeclareTextGlyphX{fxl}{U}{fxle1}{c.inferior}{74}
\DeclareTextGlyphX{fxl}{U}{fxl00}{ucircumflex}{251}
\DeclareTextGlyphX{fxl}{U}{fxl22}{gradient}{7}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Igrave}{204}
\DeclareTextGlyphX{fxl}{U}{fxl03}{omicron}{191}
\DeclareTextGlyphX{fxl}{U}{fxl00}{one}{49}
\DeclareTextGlyphX{fxl}{U}{fxl20}{minute}{50}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Ocircumflex}{212}
\DeclareTextGlyphX{fxl}{U}{fxle0}{hyphen.sc}{109}
\DeclareTextGlyphX{fxl}{U}{fxl22}{propersubset}{130}
\DeclareTextGlyphX{fxl}{U}{fxl02}{Tcommaaccent}{26}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FA1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FA0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FA3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FA2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FA9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FA8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FA5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FA4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FA7}{167}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FA6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F9C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F9B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F9A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F97}{151}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F96}{150}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F95}{149}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F94}{148}
\DeclareTextGlyphX{fxl}{U}{fxl00}{braceleft}{123}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F99}{153}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F98}{152}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F9F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F9D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F9E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl02}{caron}{199}
\DeclareTextGlyphX{fxl}{U}{fxle0}{s.sc}{99}
\DeclareTextGlyphX{fxl}{U}{fxl00}{asciicircum}{94}
\DeclareTextGlyphX{fxl}{U}{fxl03}{etatonos}{174}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Gcaron}{230}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F5A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F5C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F5B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F5E}{94}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F5D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F5F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F60}{96}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F50}{80}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F51}{81}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F52}{82}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F53}{83}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F54}{84}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F55}{85}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F56}{86}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F57}{87}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F58}{88}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F59}{89}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F6D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F6C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F6B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F6A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F6F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F6E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F71}{113}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F70}{112}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F63}{99}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F64}{100}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F61}{97}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F62}{98}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F67}{103}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F68}{104}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F65}{101}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F66}{102}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F69}{105}
\DeclareTextGlyphX{fxl}{U}{fxl01}{scedilla}{95}
\DeclareTextGlyphX{fxl}{U}{fxl02}{rhookturned.superior}{181}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F7F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl21}{Oneroman}{96}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Etatonos}{137}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F7C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F7B}{123}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Idotaccent}{48}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F7E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F7D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F80}{128}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F82}{130}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F81}{129}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F76}{118}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F77}{119}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F78}{120}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F79}{121}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F72}{114}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F73}{115}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F74}{116}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F75}{117}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F7A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F8F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F8E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F8D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F8C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F93}{147}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F92}{146}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F91}{145}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F90}{144}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F89}{137}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F87}{135}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F88}{136}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F85}{133}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F86}{134}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F83}{131}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F84}{132}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F8A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F8B}{139}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFE5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F1D}{29}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFE6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F1E}{30}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFE7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F1F}{31}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFE8}{232}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFE9}{233}
\DeclareTextGlyphX{fxl}{U}{fxle0}{c.sc}{83}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFEA}{234}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFEB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F1A}{26}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFEC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F1B}{27}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F1C}{28}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFEF}{239}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F15}{21}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFEE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F14}{20}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F17}{23}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F16}{22}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F19}{25}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F18}{24}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFF1}{241}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFF0}{240}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFF3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F11}{17}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFF2}{242}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F10}{16}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFF5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F13}{19}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFF4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F12}{18}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFF8}{248}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFF9}{249}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFF6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F2E}{46}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFF7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F2F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl22}{minus}{18}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFFA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl03}{Upsilondieresis}{171}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFFD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F2C}{44}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFFE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F2D}{45}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFFB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F2A}{42}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFFC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F2B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl00}{guillemotleft}{171}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F28}{40}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F27}{39}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F26}{38}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFFF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F25}{37}
\DeclareTextGlyphX{fxl}{U}{fxl20}{minus.superior}{123}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F29}{41}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F20}{32}
\DeclareTextGlyphX{fxl}{U}{fxl20}{emdash}{20}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F24}{36}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F23}{35}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F22}{34}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F21}{33}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFC7}{199}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFC8}{200}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFC9}{201}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFC3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F3F}{63}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFC4}{196}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFC5}{197}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFC6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F3B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F3C}{60}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFCA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F3D}{61}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFCB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F3E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F3A}{58}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFCD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F37}{55}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFCC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F36}{54}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFCF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F39}{57}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFCE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F38}{56}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFD1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F33}{51}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFD0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F32}{50}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFD3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F35}{53}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFD2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F34}{52}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F31}{49}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F30}{48}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFD8}{216}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFD9}{217}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFD6}{214}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFD7}{215}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFD4}{212}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFD5}{213}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFDB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F4E}{78}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFDC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F4F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F4C}{76}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFDA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F4D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F4A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F4B}{75}
\DeclareTextGlyphX{fxl}{U}{fxle0}{five.oldstyle}{37}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFDF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F49}{73}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFDE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F48}{72}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFDD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F47}{71}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFE4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F46}{70}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFE3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F45}{69}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFE2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F44}{68}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFE1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F43}{67}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFE0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F42}{66}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F41}{65}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1F40}{64}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni079E}{158}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFC0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni079D}{157}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFC1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni079C}{156}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFC2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni079B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni079F}{159}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFBF}{191}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFBB}{187}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFBC}{188}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFBD}{189}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFBE}{190}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFBA}{186}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFB7}{183}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFB6}{182}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFB9}{185}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFB8}{184}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFB3}{179}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFB2}{178}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFB5}{181}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFB4}{180}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFB0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni078B}{139}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFB1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni078A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni078D}{141}
\DeclareTextGlyphX{fxl}{U}{fxle0}{zero.slashfitted}{15}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni078C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni078F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni078E}{142}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFAE}{174}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFAF}{175}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFAC}{172}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFAD}{173}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFAA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0791}{145}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFAB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0790}{144}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0792}{146}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0793}{147}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0794}{148}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0795}{149}
\DeclareTextGlyphX{fxl}{U}{fxl01}{utilde}{105}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0796}{150}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0797}{151}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0798}{152}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFA9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0799}{153}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFA8}{168}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFA7}{167}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFA6}{166}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFA5}{165}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFA4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl20}{o.inferior}{146}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFA3}{163}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFA2}{162}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFA1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni079A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni077F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni077E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni077D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni077C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni077B}{123}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni077A}{122}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFFA0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0780}{128}
\DeclareTextGlyphX{fxl}{U}{fxl21}{fivesixths}{90}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0787}{135}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0788}{136}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0785}{133}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0786}{134}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0783}{131}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0784}{132}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0781}{129}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0782}{130}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0789}{137}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni076D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni076C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni076F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni076E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl01}{iogonek}{47}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni076B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni076A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0774}{116}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0775}{117}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0776}{118}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0777}{119}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0770}{112}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0771}{113}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0772}{114}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0773}{115}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0778}{120}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0779}{121}
\DeclareTextGlyphX{fxl}{U}{fxle0}{p.sc}{96}
\DeclareTextGlyphX{fxl}{U}{fxl00}{registered}{174}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Lslash}{65}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FFE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FFF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FFC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07B0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FFD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FFA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07B2}{178}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FFB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF96}{150}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FF6}{246}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF95}{149}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FF5}{245}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF98}{152}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FF8}{248}
\DeclareTextGlyphX{fxl}{U}{fxle0}{sacute.sc}{168}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF97}{151}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FF7}{247}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF92}{146}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FF2}{242}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF91}{145}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FF1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF94}{148}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FF4}{244}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF93}{147}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FF3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF90}{144}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FF9}{249}
\DeclareTextGlyphX{fxl}{U}{fxl03}{dieresistonos}{133}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF9E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FED}{237}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF9F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FEE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FEF}{239}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF9A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF9B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FEA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF9C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FEB}{235}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF9D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FEC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FF0}{240}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF99}{153}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF83}{131}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF82}{130}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF81}{129}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF80}{128}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF87}{135}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF86}{134}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF85}{133}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF84}{132}
\DeclareTextGlyphX{fxl}{U}{fxl02}{tcommaaccent}{27}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF8B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl01}{tbar}{103}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF8C}{140}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF8A}{138}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF8F}{143}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF8D}{141}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF8E}{142}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF88}{136}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF89}{137}
\DeclareTextGlyphX{fxl}{U}{fxle0}{f_f_t}{53}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF70}{112}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF72}{114}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF71}{113}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF74}{116}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF73}{115}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF76}{118}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF75}{117}
\DeclareTextGlyphX{fxl}{U}{fxl20}{seven.inferior}{135}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF6F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl04}{afii10846}{217}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF7A}{122}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF7B}{123}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF7C}{124}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF7D}{125}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF7E}{126}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF7F}{127}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF77}{119}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF78}{120}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF79}{121}
\DeclareTextGlyphX{fxl}{U}{fxl21}{twothirds}{84}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FC8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FC9}{201}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF5E}{94}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FC6}{198}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF5F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FC7}{199}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF64}{100}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FC4}{196}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF65}{101}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FC5}{197}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF62}{98}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FC2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF63}{99}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FC3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF60}{96}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FC0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF61}{97}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FC1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF69}{105}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF68}{104}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF67}{103}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FBF}{191}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF66}{102}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FBE}{190}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF6E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FBD}{189}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF6D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FBC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF6C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FBB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF6B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FBA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF6A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FB9}{185}
\DeclareTextGlyphX{fxl}{U}{fxle0}{f_f_b}{49}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF4D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FB5}{181}
\DeclareTextGlyphX{fxl}{U}{fxle0}{f_f_h}{50}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF4E}{78}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{f_f_i}{3}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FB6}{182}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF4F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FB7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FB8}{184}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF51}{81}
\DeclareTextGlyphX{fxl}{U}{fxlfb}{f_f_l}{4}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FB1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF52}{82}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FB2}{178}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF53}{83}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FB3}{179}
\DeclareTextGlyphX{fxl}{U}{fxle0}{f_f_j}{51}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF54}{84}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FB4}{180}
\DeclareTextGlyphX{fxl}{U}{fxle0}{f_f_k}{52}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF50}{80}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FB0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF59}{89}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxle0}{zacute.sc}{175}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF56}{86}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FAE}{174}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF55}{85}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FAD}{173}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF58}{88}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF57}{87}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FAF}{175}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF5B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FAA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF5A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF5D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FAC}{172}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF5C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FAB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF3E}{62}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF3F}{63}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF3C}{60}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FE8}{232}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF3D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FE9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FE2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FE3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FE0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FE1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF42}{66}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FE6}{230}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF43}{67}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FE7}{231}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF40}{64}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FE4}{228}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF41}{65}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FE5}{229}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF47}{71}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF46}{70}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF45}{69}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF44}{68}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl01}{dotlessi}{49}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF49}{73}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF48}{72}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FDB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FDA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl03}{epsilon}{181}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl02}{dotlessj}{55}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF4C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FDF}{223}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF4B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FDE}{222}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF4A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FDD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FDC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF2B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FD7}{215}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF2C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FD8}{216}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF2D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FD9}{217}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF2E}{46}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF2F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FD0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FD1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FD2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FD3}{211}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF30}{48}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FD4}{212}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF31}{49}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FD5}{213}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF32}{50}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FD6}{214}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF34}{52}
\DeclareTextGlyphX{fxl}{U}{fxl01}{ebreve}{21}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF33}{51}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FCF}{207}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF36}{54}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF35}{53}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07C9}{201}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF38}{56}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF37}{55}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF39}{57}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FCA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni07C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FCC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FCB}{203}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF3B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FCE}{206}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF3A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl1f}{uni1FCD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06E8}{232}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06E7}{231}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06E9}{233}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06E0}{224}
\DeclareTextGlyphX{fxl}{U}{fxl22}{notelement}{9}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06E2}{226}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06E1}{225}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06E4}{228}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06E3}{227}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06E6}{230}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06E5}{229}
\DeclareTextGlyphX{fxl}{U}{fxl00}{otilde}{245}
\DeclareTextGlyphX{fxl}{U}{fxl01}{dcaron}{15}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06EA}{234}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06EB}{235}
\DeclareTextGlyphX{fxl}{U}{fxl00}{asciitilde}{126}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06EC}{236}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06ED}{237}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06EE}{238}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06EF}{239}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF04}{4}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF05}{5}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF06}{6}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06F9}{249}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF07}{7}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06F8}{248}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF00}{0}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF01}{1}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF02}{2}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF03}{3}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06F3}{243}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06F2}{242}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06F1}{241}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06F0}{240}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF08}{8}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06F7}{247}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF09}{9}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06F6}{246}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06F5}{245}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06F4}{244}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06FB}{251}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06FC}{252}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06FA}{250}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06FF}{255}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06FD}{253}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06FE}{254}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF13}{19}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF14}{20}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF11}{17}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF12}{18}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF17}{23}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF18}{24}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF15}{21}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF16}{22}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF19}{25}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF0C}{12}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF0B}{11}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF0A}{10}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF0F}{15}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF0E}{14}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF0D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl00}{quotesingle}{39}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF10}{16}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF22}{34}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF23}{35}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF24}{36}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF25}{37}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF26}{38}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF27}{39}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF28}{40}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF29}{41}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF2A}{42}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF1B}{27}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF1A}{26}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF1D}{29}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF1C}{28}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF1F}{31}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF1E}{30}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF21}{33}
\DeclareTextGlyphX{fxl}{U}{fxlff}{uniFF20}{32}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Gdotaccent}{32}
\DeclareTextGlyphX{fxl}{U}{fxl00}{ordmasculine}{186}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Icircumflex}{206}
\DeclareTextGlyphX{fxl}{U}{fxl20}{lira}{164}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0701}{1}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0702}{2}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0703}{3}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0704}{4}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0705}{5}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0706}{6}
\DeclareTextGlyphX{fxl}{U}{fxl21}{oneroman}{112}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0707}{7}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0708}{8}
\DeclareTextGlyphX{fxl}{U}{fxl20}{underscoredbl}{23}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0700}{0}
\DeclareTextGlyphX{fxl}{U}{fxle0}{three.fitted}{19}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0718}{24}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0719}{25}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0716}{22}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0717}{23}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0714}{20}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0715}{21}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0712}{18}
\DeclareTextGlyphX{fxl}{U}{fxl03}{theta1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl21}{elevenroman}{122}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0713}{19}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0710}{16}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0711}{17}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni070F}{15}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni070E}{14}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni070D}{13}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni070C}{12}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni070B}{11}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni070A}{10}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0709}{9}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0727}{39}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0728}{40}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0729}{41}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0723}{35}
\DeclareTextGlyphX{fxl}{U}{fxle0}{scommaaccent.sc}{181}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0724}{36}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0725}{37}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0726}{38}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0720}{32}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0721}{33}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0722}{34}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni071F}{31}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni071C}{28}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni071B}{27}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni071E}{30}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni071D}{29}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni071A}{26}
\DeclareTextGlyphX{fxl}{U}{fxl02}{gammalatin}{99}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0733}{51}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0732}{50}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0731}{49}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0730}{48}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0737}{55}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0736}{54}
\DeclareTextGlyphX{fxl}{U}{fxle0}{Odieresis.alt}{45}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0735}{53}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0734}{52}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0739}{57}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0738}{56}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni072A}{42}
\DeclareTextGlyphX{fxl}{U}{fxl01}{kcommaaccent}{55}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni072B}{43}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni072E}{46}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni072F}{47}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni072C}{44}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni072D}{45}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0740}{64}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0742}{66}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0741}{65}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0744}{68}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0743}{67}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0746}{70}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0745}{69}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0748}{72}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0747}{71}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0749}{73}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni073A}{58}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni073B}{59}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni073C}{60}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni073D}{61}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni073E}{62}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni073F}{63}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0755}{85}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0754}{84}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0753}{83}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0752}{82}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0751}{81}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0750}{80}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0759}{89}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0758}{88}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0757}{87}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0756}{86}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni074C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni074D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni074A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni074B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni074E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni074F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0764}{100}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0763}{99}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0766}{102}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0765}{101}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0760}{96}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0762}{98}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0761}{97}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0768}{104}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0767}{103}
\DeclareTextGlyphX{fxl}{U}{fxl00}{section}{167}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni0769}{105}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni075B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni075C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni075D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni075E}{94}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni075A}{90}
\DeclareTextGlyphX{fxl}{U}{fxl07}{uni075F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl01}{ecaron}{27}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni065F}{95}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni065E}{94}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni065D}{93}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni065C}{92}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni065B}{91}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni065A}{90}
\DeclareTextGlyphX{fxl}{U}{fxle0}{b.superior}{193}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0668}{104}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0669}{105}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0666}{102}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0667}{103}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0664}{100}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0665}{101}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0662}{98}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0663}{99}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0660}{96}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0661}{97}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni064F}{79}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni064C}{76}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni064B}{75}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni064E}{78}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni064D}{77}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni064A}{74}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0657}{87}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0658}{88}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0659}{89}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0653}{83}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0654}{84}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0655}{85}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0656}{86}
\DeclareTextGlyphX{fxl}{U}{fxl01}{Hcircumflex}{36}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0650}{80}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0651}{81}
\DeclareTextGlyphX{fxl}{U}{fxl00}{idieresis}{239}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0652}{82}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0681}{129}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0680}{128}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni067D}{125}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni067C}{124}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni067B}{123}
\DeclareTextGlyphX{fxl}{U}{fxle0}{adieresis.sc}{116}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni067A}{122}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni067F}{127}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni067E}{126}
\DeclareTextGlyphX{fxl}{U}{fxl00}{adieresis}{228}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni068A}{138}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0684}{132}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0685}{133}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0682}{130}
\DeclareTextGlyphX{fxl}{U}{fxl20}{franc}{163}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0683}{131}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0688}{136}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0689}{137}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0686}{134}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0687}{135}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Ccedilla}{199}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0670}{112}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni066A}{106}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni066C}{108}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni066B}{107}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni066E}{110}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni066D}{109}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni066F}{111}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0679}{121}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0671}{113}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0672}{114}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0673}{115}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0674}{116}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0675}{117}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0676}{118}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0677}{119}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0678}{120}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni069E}{158}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni069F}{159}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni069C}{156}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni069D}{157}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni068F}{143}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni068B}{139}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni068C}{140}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni068D}{141}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni068E}{142}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0690}{144}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0691}{145}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0692}{146}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0698}{152}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0697}{151}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0699}{153}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0694}{148}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0693}{147}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0696}{150}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni0695}{149}
\DeclareTextGlyphX{fxl}{U}{fxle0}{uring.sc}{173}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni069B}{155}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni069A}{154}
\DeclareTextGlyphX{fxl}{U}{fxl00}{cent}{162}
\DeclareTextGlyphX{fxl}{U}{fxle0}{lcaron.sc}{178}
\DeclareTextGlyphX{fxl}{U}{fxle0}{a.superior}{192}
\DeclareTextGlyphX{fxl}{U}{fxl20}{peseta}{167}
\DeclareTextGlyphX{fxl}{U}{fxle1}{eight.taboldstyle}{32}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06BA}{186}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06BC}{188}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06BB}{187}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06BE}{190}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06BD}{189}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06BF}{191}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06B0}{176}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06B1}{177}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06B2}{178}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06B3}{179}
\DeclareTextGlyphX{fxl}{U}{fxle0}{p.superior}{207}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06B8}{184}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06B9}{185}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06B4}{180}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06B5}{181}
\DeclareTextGlyphX{fxl}{U}{fxl20}{a.inferior}{144}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06B6}{182}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06B7}{183}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06AB}{171}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06AA}{170}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06AF}{175}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06AE}{174}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06AD}{173}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06AC}{172}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06A1}{161}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06A2}{162}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06A0}{160}
\DeclareTextGlyphX{fxl}{U}{fxl21}{arrowboth}{148}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06A9}{169}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06A7}{167}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06A8}{168}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06A5}{165}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06A6}{166}
\DeclareTextGlyphX{fxl}{U}{fxl03}{omicrontonos}{204}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06A3}{163}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06A4}{164}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06DA}{218}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06DC}{220}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06DB}{219}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06DE}{222}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06DD}{221}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06DF}{223}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06D0}{208}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06D1}{209}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06D2}{210}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06D3}{211}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06D4}{212}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06D5}{213}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06D6}{214}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06D7}{215}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06D8}{216}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06D9}{217}
\DeclareTextGlyphX{fxl}{U}{fxl00}{Aacute}{193}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06CD}{205}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06CC}{204}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06CB}{203}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06CA}{202}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06CF}{207}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06CE}{206}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06C0}{192}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06C3}{195}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06C4}{196}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06C1}{193}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06C2}{194}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06C7}{199}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06C8}{200}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06C5}{197}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06C6}{198}
\DeclareTextGlyphX{fxl}{U}{fxl06}{uni06C9}{201}

